Stochastic first-order methods: non-asymptotic and computer-aided analyses via potential functions

We provide a novel computer-assisted technique for systematically analyzing first-order methods for optimization. In contrast with previous works, the approach is particularly suited for handling sublinear convergence rates and stochastic oracles. The technique relies on semidefinite programming and potential functions. It allows simultaneously obtaining worst-case guarantees on the behavior of those algorithms, and assisting in choosing appropriate parameters for tuning their worst-case performances. The technique also benefits from comfortable tightness guarantees, meaning that unsatisfactory results can be improved only by changing the setting. We use the approach for analyzing deterministic and stochastic first-order methods under different assumptions on the nature of the stochastic noise. Among others, we treat unstructured noise with bounded variance, different noise models arising in over-parametrized expectation minimization problems, and randomized block-coordinate descent schemes.

==> Data/AvgSGD_F0.dat <==
k	ak	ck	bk	dk	ek	cumul_ek	
1.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	
2.0000e+00	4.9990e-01	0.0000e+00	0.0000e+00	1.0199e+00	1.0098e+00	1.0098e+00	
3.0000e+00	4.9980e-01	0.0000e+00	0.0000e+00	2.0399e+00	7.5479e-01	1.7646e+00	
4.0000e+00	4.9970e-01	0.0000e+00	0.0000e+00	3.0599e+00	6.6970e-01	2.4343e+00	
5.0000e+00	4.9959e-01	0.0000e+00	0.0000e+00	4.0799e+00	6.2709e-01	3.0614e+00	
6.0000e+00	4.9948e-01	0.0000e+00	0.0000e+00	5.0999e+00	6.0149e-01	3.6629e+00	
7.0000e+00	4.9938e-01	0.0000e+00	0.0000e+00	6.1199e+00	5.8438e-01	4.2473e+00	
8.0000e+00	4.9926e-01	0.0000e+00	0.0000e+00	7.1399e+00	5.7213e-01	4.8194e+00	
9.0000e+00	4.9915e-01	0.0000e+00	0.0000e+00	8.1599e+00	5.6290e-01	5.3823e+00	
1.0000e+01	4.9903e-01	0.0000e+00	0.0000e+00	9.1799e+00	5.5570e-01	5.9380e+00	
1.1000e+01	4.9891e-01	0.0000e+00	0.0000e+00	1.0200e+01	5.4992e-01	6.4880e+00	
1.2000e+01	4.9879e-01	0.0000e+00	0.0000e+00	1.1220e+01	5.4516e-01	7.0331e+00	
1.3000e+01	4.9867e-01	0.0000e+00	0.0000e+00	1.2240e+01	5.4117e-01	7.5743e+00	
1.4000e+01	4.9854e-01	0.0000e+00	0.0000e+00	1.3260e+01	5.3778e-01	8.1121e+00	
1.5000e+01	4.9841e-01	0.0000e+00	0.0000e+00	1.4280e+01	5.3484e-01	8.6469e+00	
1.6000e+01	4.9828e-01	0.0000e+00	0.0000e+00	1.5300e+01	5.3228e-01	9.1792e+00	
1.7000e+01	4.9814e-01	0.0000e+00	0.0000e+00	1.6320e+01	5.3002e-01	9.7092e+00	
1.8000e+01	4.9800e-01	0.0000e+00	0.0000e+00	1.7340e+01	5.2801e-01	1.0237e+01	
1.9000e+01	4.9786e-01	0.0000e+00	0.0000e+00	1.8360e+01	5.2620e-01	1.0763e+01	
2.0000e+01	4.9771e-01	0.0000e+00	0.0000e+00	1.9380e+01	5.2456e-01	1.1288e+01	
2.1000e+01	4.9756e-01	0.0000e+00	0.0000e+00	2.0400e+01	5.2307e-01	1.1811e+01	
2.2000e+01	4.9741e-01	0.0000e+00	0.0000e+00	2.1420e+01	5.2170e-01	1.2333e+01	
2.3000e+01	4.9725e-01	0.0000e+00	0.0000e+00	2.2440e+01	5.2044e-01	1.2853e+01	
2.4000e+01	4.9709e-01	0.0000e+00	0.0000e+00	2.3460e+01	5.1927e-01	1.3372e+01	
2.5000e+01	4.9692e-01	0.0000e+00	0.0000e+00	2.4480e+01	5.1818e-01	1.3891e+01	
2.6000e+01	4.9675e-01	0.0000e+00	0.0000e+00	2.5500e+01	5.1716e-01	1.4408e+01	
2.7000e+01	4.9658e-01	0.0000e+00	0.0000e+00	2.6520e+01	5.1620e-01	1.4924e+01	
2.8000e+01	4.9640e-01	0.0000e+00	0.0000e+00	2.7540e+01	5.1530e-01	1.5439e+01	
2.9000e+01	4.9622e-01	0.0000e+00	0.0000e+00	2.8560e+01	5.1444e-01	1.5954e+01	
3.0000e+01	4.9603e-01	0.0000e+00	0.0000e+00	2.9580e+01	5.1362e-01	1.6467e+01	
3.1000e+01	4.9583e-01	0.0000e+00	0.0000e+00	3.0600e+01	5.1284e-01	1.6980e+01	
3.2000e+01	4.9563e-01	0.0000e+00	0.0000e+00	3.1620e+01	5.1209e-01	1.7492e+01	
3.3000e+01	4.9543e-01	0.0000e+00	0.0000e+00	3.2640e+01	5.1137e-01	1.8004e+01	
3.4000e+01	4.9522e-01	0.0000e+00	0.0000e+00	3.3660e+01	5.1068e-01	1.8514e+01	
3.5000e+01	4.9500e-01	0.0000e+00	0.0000e+00	3.4680e+01	5.1001e-01	1.9024e+01	
3.6000e+01	4.9478e-01	0.0000e+00	0.0000e+00	3.5700e+01	5.0935e-01	1.9534e+01	
3.7000e+01	4.9455e-01	0.0000e+00	0.0000e+00	3.6720e+01	5.0872e-01	2.0042e+01	
3.8000e+01	4.9431e-01	0.0000e+00	0.0000e+00	3.7740e+01	5.0810e-01	2.0551e+01	
3.9000e+01	4.9406e-01	0.0000e+00	0.0000e+00	3.8760e+01	5.0749e-01	2.1058e+01	
4.0000e+01	4.9381e-01	0.0000e+00	0.0000e+00	3.9780e+01	5.0689e-01	2.1565e+01	
4.1000e+01	4.9355e-01	0.0000e+00	0.0000e+00	4.0800e+01	5.0631e-01	2.2071e+01	
4.2000e+01	4.9328e-01	0.0000e+00	0.0000e+00	4.1820e+01	5.0572e-01	2.2577e+01	
4.3000e+01	4.9300e-01	0.0000e+00	0.0000e+00	4.2840e+01	5.0515e-01	2.3082e+01	
4.4000e+01	4.9271e-01	0.0000e+00	0.0000e+00	4.3860e+01	5.0458e-01	2.3587e+01	
4.5000e+01	4.9241e-01	0.0000e+00	0.0000e+00	4.4880e+01	5.0401e-01	2.4091e+01	
4.6000e+01	4.9211e-01	0.0000e+00	0.0000e+00	4.5900e+01	5.0345e-01	2.4594e+01	
4.7000e+01	4.9179e-01	0.0000e+00	0.0000e+00	4.6920e+01	5.0288e-01	2.5097e+01	
4.8000e+01	4.9146e-01	0.0000e+00	0.0000e+00	4.7940e+01	5.0231e-01	2.5599e+01	
4.9000e+01	4.9111e-01	0.0000e+00	0.0000e+00	4.8960e+01	5.0174e-01	2.6101e+01	
5.0000e+01	4.9076e-01	0.0000e+00	0.0000e+00	4.9980e+01	5.0117e-01	2.6602e+01	
5.1000e+01	4.9039e-01	0.0000e+00	0.0000e+00	5.1000e+01	5.0059e-01	2.7103e+01	
5.2000e+01	4.9000e-01	0.0000e+00	0.0000e+00	5.2020e+01	5.0001e-01	2.7603e+01	
5.3000e+01	4.8960e-01	0.0000e+00	0.0000e+00	5.3040e+01	4.9941e-01	2.8102e+01	
5.4000e+01	4.8918e-01	0.0000e+00	0.0000e+00	5.4060e+01	4.9881e-01	2.8601e+01	
5.5000e+01	4.8875e-01	0.0000e+00	0.0000e+00	5.5080e+01	4.9820e-01	2.9099e+01	
5.6000e+01	4.8830e-01	0.0000e+00	0.0000e+00	5.6100e+01	4.9758e-01	2.9597e+01	
5.7000e+01	4.8783e-01	0.0000e+00	0.0000e+00	5.7120e+01	4.9694e-01	3.0094e+01	
5.8000e+01	4.8733e-01	0.0000e+00	0.0000e+00	5.8140e+01	4.9629e-01	3.0590e+01	
5.9000e+01	4.8682e-01	0.0000e+00	0.0000e+00	5.9160e+01	4.9562e-01	3.1086e+01	
6.0000e+01	4.8628e-01	0.0000e+00	0.0000e+00	6.0180e+01	4.9493e-01	3.1581e+01	
6.1000e+01	4.8571e-01	0.0000e+00	0.0000e+00	6.1200e+01	4.9422e-01	3.2075e+01	
6.2000e+01	4.8512e-01	0.0000e+00	0.0000e+00	6.2220e+01	4.9349e-01	3.2568e+01	
6.3000e+01	4.8450e-01	0.0000e+00	0.0000e+00	6.3240e+01	4.9273e-01	3.3061e+01	
6.4000e+01	4.8385e-01	0.0000e+00	0.0000e+00	6.4260e+01	4.9195e-01	3.3553e+01	
6.5000e+01	4.8316e-01	0.0000e+00	0.0000e+00	6.5280e+01	4.9113e-01	3.4044e+01	
6.6000e+01	4.8243e-01	0.0000e+00	0.0000e+00	6.6300e+01	4.9029e-01	3.4534e+01	
6.7000e+01	4.8167e-01	0.0000e+00	0.0000e+00	6.7320e+01	4.8940e-01	3.5024e+01	
6.8000e+01	4.8086e-01	0.0000e+00	0.0000e+00	6.8340e+01	4.8848e-01	3.5512e+01	
6.9000e+01	4.8000e-01	0.0000e+00	0.0000e+00	6.9360e+01	4.8751e-01	3.6000e+01	
7.0000e+01	4.7909e-01	0.0000e+00	0.0000e+00	7.0380e+01	4.8649e-01	3.6486e+01	
7.1000e+01	4.7813e-01	0.0000e+00	0.0000e+00	7.1400e+01	4.8542e-01	3.6972e+01	
7.2000e+01	4.7710e-01	0.0000e+00	0.0000e+00	7.2420e+01	4.8429e-01	3.7456e+01	
7.3000e+01	4.7600e-01	0.0000e+00	0.0000e+00	7.3440e+01	4.8309e-01	3.7939e+01	
7.4000e+01	4.7483e-01	0.0000e+00	0.0000e+00	7.4460e+01	4.8182e-01	3.8421e+01	
7.5000e+01	4.7357e-01	0.0000e+00	0.0000e+00	7.5480e+01	4.8047e-01	3.8901e+01	
7.6000e+01	4.7222e-01	0.0000e+00	0.0000e+00	7.6500e+01	4.7903e-01	3.9380e+01	
7.7000e+01	4.7077e-01	0.0000e+00	0.0000e+00	7.7520e+01	4.7749e-01	3.9858e+01	
7.8000e+01	4.6920e-01	0.0000e+00	0.0000e+00	7.8540e+01	4.7583e-01	4.0334e+01	
7.9000e+01	4.6750e-01	0.0000e+00	0.0000e+00	7.9560e+01	4.7405e-01	4.0808e+01	
8.0000e+01	4.6565e-01	0.0000e+00	0.0000e+00	8.0580e+01	4.7211e-01	4.1280e+01	
8.1000e+01	4.6364e-01	0.0000e+00	0.0000e+00	8.1600e+01	4.7002e-01	4.1750e+01	
8.2000e+01	4.6143e-01	0.0000e+00	0.0000e+00	8.2620e+01	4.6773e-01	4.2218e+01	
8.3000e+01	4.5900e-01	0.0000e+00	0.0000e+00	8.3640e+01	4.6523e-01	4.2683e+01	
8.4000e+01	4.5632e-01	0.0000e+00	0.0000e+00	8.4660e+01	4.6247e-01	4.3145e+01	
8.5000e+01	4.5333e-01	0.0000e+00	0.0000e+00	8.5680e+01	4.5941e-01	4.3605e+01	
8.6000e+01	4.5000e-01	0.0000e+00	0.0000e+00	8.6700e+01	4.5601e-01	4.4061e+01	
8.7000e+01	4.4625e-01	0.0000e+00	0.0000e+00	8.7720e+01	4.5219e-01	4.4513e+01	
8.8000e+01	4.4200e-01	0.0000e+00	0.0000e+00	8.8740e+01	4.4787e-01	4.4961e+01	
8.9000e+01	4.3714e-01	0.0000e+00	0.0000e+00	8.9760e+01	4.4295e-01	4.5404e+01	
9.0000e+01	4.3154e-01	0.0000e+00	0.0000e+00	9.0780e+01	4.3728e-01	4.5841e+01	
9.1000e+01	4.2500e-01	0.0000e+00	0.0000e+00	9.1800e+01	4.3067e-01	4.6272e+01	
9.2000e+01	4.1727e-01	0.0000e+00	0.0000e+00	9.2820e+01	4.2288e-01	4.6695e+01	
9.3000e+01	4.0800e-01	0.0000e+00	0.0000e+00	9.3840e+01	4.1355e-01	4.7108e+01	
9.4000e+01	3.9667e-01	0.0000e+00	0.0000e+00	9.4860e+01	4.0216e-01	4.7510e+01	
9.5000e+01	3.8250e-01	0.0000e+00	0.0000e+00	9.5880e+01	3.8793e-01	4.7898e+01	
9.6000e+01	3.6429e-01	0.0000e+00	0.0000e+00	9.6900e+01	3.6966e-01	4.8268e+01	
9.7000e+01	3.4000e-01	0.0000e+00	0.0000e+00	9.7920e+01	3.4532e-01	4.8613e+01	
9.8000e+01	3.0600e-01	0.0000e+00	0.0000e+00	9.8940e+01	3.1126e-01	4.8924e+01	
9.9000e+01	2.5500e-01	0.0000e+00	0.0000e+00	9.9960e+01	2.6021e-01	4.9185e+01	
1.0000e+02	1.7000e-01	0.0000e+00	0.0000e+00	1.0098e+02	1.7516e-01	4.9360e+01	
1.0100e+02	0.0000e+00	0.0000e+00	0.0000e+00	1.0200e+02	5.1064e-03	4.9365e+01	


==> Data/AvgSGD_F1.dat <==
k	ak	ck	bk	dk	ek	cumul_ek	
1.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	
2.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	
3.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.0000e+00	7.5000e-01	1.7500e+00	
4.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	3.0000e+00	6.6667e-01	2.4167e+00	
5.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.0000e+00	6.2500e-01	3.0417e+00	
6.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	5.0000e+00	6.0000e-01	3.6417e+00	
7.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	6.0000e+00	5.8334e-01	4.2250e+00	
8.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	7.0000e+00	5.7143e-01	4.7964e+00	
9.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	8.0000e+00	5.6250e-01	5.3589e+00	
1.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.0000e+00	5.5556e-01	5.9145e+00	
1.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.0000e+01	5.5000e-01	6.4645e+00	
1.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.1000e+01	5.4546e-01	7.0100e+00	
1.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.2000e+01	5.4167e-01	7.5516e+00	
1.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.3000e+01	5.3846e-01	8.0901e+00	
1.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.4000e+01	5.3572e-01	8.6258e+00	
1.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.5000e+01	5.3334e-01	9.1592e+00	
1.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.6000e+01	5.3125e-01	9.6904e+00	
1.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.7000e+01	5.2941e-01	1.0220e+01	
1.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.8000e+01	5.2778e-01	1.0748e+01	
2.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.9000e+01	5.2632e-01	1.1274e+01	
2.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.0000e+01	5.2500e-01	1.1799e+01	
2.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.1000e+01	5.2381e-01	1.2323e+01	
2.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.2000e+01	5.2273e-01	1.2845e+01	
2.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.3000e+01	5.2174e-01	1.3367e+01	
2.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.4000e+01	5.2084e-01	1.3888e+01	
2.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.5000e+01	5.2000e-01	1.4408e+01	
2.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.6000e+01	5.1923e-01	1.4927e+01	
2.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.7000e+01	5.1852e-01	1.5446e+01	
2.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.8000e+01	5.1786e-01	1.5964e+01	
3.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.9000e+01	5.1724e-01	1.6481e+01	
3.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.0000e+01	5.1667e-01	1.6998e+01	
3.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.1000e+01	5.1613e-01	1.7514e+01	
3.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.2000e+01	5.1563e-01	1.8029e+01	
3.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.3000e+01	5.1515e-01	1.8544e+01	
3.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.4000e+01	5.1471e-01	1.9059e+01	
3.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.5000e+01	5.1429e-01	1.9573e+01	
3.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.6000e+01	5.1389e-01	2.0087e+01	
3.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.7000e+01	5.1352e-01	2.0601e+01	
3.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.8000e+01	5.1316e-01	2.1114e+01	
4.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.9000e+01	5.1282e-01	2.1627e+01	
4.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.0000e+01	5.1250e-01	2.2139e+01	
4.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.1000e+01	5.1220e-01	2.2652e+01	
4.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.2000e+01	5.1191e-01	2.3163e+01	
4.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.3000e+01	5.1163e-01	2.3675e+01	
4.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.4000e+01	5.1137e-01	2.4186e+01	
4.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.5000e+01	5.1111e-01	2.4698e+01	
4.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.6000e+01	5.1087e-01	2.5208e+01	
4.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.7000e+01	5.1064e-01	2.5719e+01	
4.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.8000e+01	5.1042e-01	2.6230e+01	
5.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.9000e+01	5.1021e-01	2.6740e+01	
5.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.0000e+01	5.1000e-01	2.7250e+01	
5.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.1000e+01	5.0981e-01	2.7760e+01	
5.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.2000e+01	5.0962e-01	2.8269e+01	
5.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.3000e+01	5.0944e-01	2.8779e+01	
5.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.4000e+01	5.0926e-01	2.9288e+01	
5.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.5000e+01	5.0909e-01	2.9797e+01	
5.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.6000e+01	5.0893e-01	3.0306e+01	
5.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.7000e+01	5.0877e-01	3.0815e+01	
5.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.8000e+01	5.0862e-01	3.1323e+01	
6.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.9000e+01	5.0848e-01	3.1832e+01	
6.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.0000e+01	5.0834e-01	3.2340e+01	
6.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.1000e+01	5.0820e-01	3.2848e+01	
6.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.2000e+01	5.0807e-01	3.3356e+01	
6.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.3000e+01	5.0794e-01	3.3864e+01	
6.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.4000e+01	5.0782e-01	3.4372e+01	
6.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.5000e+01	5.0770e-01	3.4880e+01	
6.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.6000e+01	5.0758e-01	3.5387e+01	
6.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.7000e+01	5.0747e-01	3.5895e+01	
6.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.8000e+01	5.0736e-01	3.6402e+01	
7.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.9000e+01	5.0725e-01	3.6909e+01	
7.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.0000e+01	5.0715e-01	3.7417e+01	
7.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.1000e+01	5.0705e-01	3.7924e+01	
7.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.2000e+01	5.0695e-01	3.8431e+01	
7.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.3000e+01	5.0685e-01	3.8937e+01	
7.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.4000e+01	5.0676e-01	3.9444e+01	
7.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.5000e+01	5.0667e-01	3.9951e+01	
7.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.6000e+01	5.0658e-01	4.0457e+01	
7.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.7000e+01	5.0650e-01	4.0964e+01	
7.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.8000e+01	5.0641e-01	4.1470e+01	
8.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.9000e+01	5.0633e-01	4.1977e+01	
8.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.0000e+01	5.0625e-01	4.2483e+01	
8.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.1000e+01	5.0618e-01	4.2989e+01	
8.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.2000e+01	5.0610e-01	4.3495e+01	
8.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.3000e+01	5.0603e-01	4.4001e+01	
8.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.4000e+01	5.0596e-01	4.4507e+01	
8.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.5000e+01	5.0589e-01	4.5013e+01	
8.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.6000e+01	5.0582e-01	4.5519e+01	
8.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.7000e+01	5.0575e-01	4.6025e+01	
8.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.8000e+01	5.0568e-01	4.6530e+01	
9.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.9000e+01	5.0562e-01	4.7036e+01	
9.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.0000e+01	5.0556e-01	4.7542e+01	
9.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.1000e+01	5.0550e-01	4.8047e+01	
9.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.2000e+01	5.0544e-01	4.8552e+01	
9.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.3000e+01	5.0538e-01	4.9058e+01	
9.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.4000e+01	5.0532e-01	4.9563e+01	
9.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.5000e+01	5.0527e-01	5.0068e+01	
9.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.6000e+01	5.0521e-01	5.0574e+01	
9.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.7000e+01	5.0516e-01	5.1079e+01	
9.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.8000e+01	5.0510e-01	5.1584e+01	
1.0000e+02	5.0000e-01	0.0000e+00	0.0000e+00	9.9000e+01	5.0505e-01	5.2089e+01	
1.0100e+02	5.0000e-01	0.0000e+00	0.0000e+00	1.0000e+02	5.0500e-01	5.2594e+01	


==> Data/FGM1_inter.dat <==
k	ak	apk	bk	ck	dk	alphak	tauk	deltak	gammak	
1.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	0.0000e+00	9.9990e-01	1.0000e+00	9.9999e-01	1.9995e+00	
2.0000e+00	0.0000e+00	5.0001e-01	9.9941e-01	0.0000e+00	1.9988e+00	9.9986e-01	5.9983e-01	9.9999e-01	2.9993e+00	
3.0000e+00	0.0000e+00	5.0001e-01	2.4995e+00	0.0000e+00	4.9990e+00	9.9988e-01	4.3901e-01	9.9999e-01	3.9147e+00	
4.0000e+00	0.0000e+00	5.0002e-01	4.4579e+00	0.0000e+00	8.9158e+00	9.9990e-01	3.4940e-01	9.9999e-01	4.7906e+00	
5.0000e+00	0.0000e+00	5.0003e-01	6.8547e+00	0.0000e+00	1.3709e+01	9.9991e-01	2.9150e-01	9.9999e-01	5.6428e+00	
6.0000e+00	0.0000e+00	5.0003e-01	9.6781e+00	0.0000e+00	1.9356e+01	9.9991e-01	2.5073e-01	9.9999e-01	6.4791e+00	
7.0000e+00	0.0000e+00	5.0004e-01	1.2920e+01	0.0000e+00	2.5840e+01	9.9992e-01	2.2033e-01	9.9999e-01	7.3041e+00	
8.0000e+00	0.0000e+00	5.0005e-01	1.6575e+01	0.0000e+00	3.3150e+01	9.9992e-01	1.9673e-01	9.9999e-01	8.1204e+00	
9.0000e+00	0.0000e+00	5.0005e-01	2.0639e+01	0.0000e+00	4.1277e+01	9.9993e-01	1.7784e-01	9.9999e-01	8.9299e+00	
1.0000e+01	0.0000e+00	5.0006e-01	2.5108e+01	0.0000e+00	5.0215e+01	9.9993e-01	1.6236e-01	9.9999e-01	9.7339e+00	
1.1000e+01	0.0000e+00	5.0007e-01	2.9979e+01	0.0000e+00	5.9958e+01	9.9993e-01	1.4942e-01	9.9999e-01	1.0533e+01	
1.2000e+01	0.0000e+00	5.0007e-01	3.5250e+01	0.0000e+00	7.0501e+01	9.9993e-01	1.3844e-01	9.9999e-01	1.1329e+01	
1.3000e+01	0.0000e+00	5.0008e-01	4.0920e+01	0.0000e+00	8.1841e+01	9.9994e-01	1.2900e-01	9.9999e-01	1.2121e+01	
1.4000e+01	0.0000e+00	5.0009e-01	4.6987e+01	0.0000e+00	9.3974e+01	9.9994e-01	1.2079e-01	9.9999e-01	1.2911e+01	
1.5000e+01	0.0000e+00	5.0009e-01	5.3449e+01	0.0000e+00	1.0690e+02	9.9994e-01	1.1359e-01	9.9999e-01	1.3698e+01	
1.6000e+01	0.0000e+00	5.0010e-01	6.0305e+01	0.0000e+00	1.2061e+02	9.9994e-01	1.0721e-01	9.9999e-01	1.4483e+01	
1.7000e+01	0.0000e+00	5.0011e-01	6.7554e+01	0.0000e+00	1.3511e+02	9.9994e-01	1.0153e-01	9.9999e-01	1.5266e+01	
1.8000e+01	0.0000e+00	5.0011e-01	7.5195e+01	0.0000e+00	1.5039e+02	9.9995e-01	9.6427e-02	9.9999e-01	1.6048e+01	
1.9000e+01	0.0000e+00	5.0012e-01	8.3227e+01	0.0000e+00	1.6645e+02	9.9995e-01	9.1821e-02	9.9999e-01	1.6827e+01	
2.0000e+01	0.0000e+00	5.0013e-01	9.1650e+01	0.0000e+00	1.8330e+02	9.9995e-01	8.7643e-02	9.9999e-01	1.7606e+01	
2.1000e+01	0.0000e+00	5.0013e-01	1.0046e+02	0.0000e+00	2.0093e+02	9.9995e-01	8.3834e-02	9.9999e-01	1.8383e+01	
2.2000e+01	0.0000e+00	5.0014e-01	1.0966e+02	0.0000e+00	2.1933e+02	9.9995e-01	8.0348e-02	9.9999e-01	1.9159e+01	
2.3000e+01	0.0000e+00	5.0015e-01	1.1925e+02	0.0000e+00	2.3851e+02	9.9995e-01	7.7144e-02	9.9999e-01	1.9934e+01	
2.4000e+01	0.0000e+00	5.0015e-01	1.2923e+02	0.0000e+00	2.5847e+02	9.9995e-01	7.4189e-02	9.9999e-01	2.0708e+01	
2.5000e+01	0.0000e+00	5.0016e-01	1.3960e+02	0.0000e+00	2.7920e+02	9.9995e-01	7.1456e-02	9.9999e-01	2.1481e+01	
2.6000e+01	0.0000e+00	5.0017e-01	1.5035e+02	0.0000e+00	3.0071e+02	9.9995e-01	6.8919e-02	9.9999e-01	2.2253e+01	
2.7000e+01	0.0000e+00	5.0017e-01	1.6149e+02	0.0000e+00	3.2299e+02	9.9996e-01	6.6559e-02	9.9999e-01	2.3025e+01	
2.8000e+01	0.0000e+00	5.0018e-01	1.7302e+02	0.0000e+00	3.4604e+02	9.9996e-01	6.4357e-02	9.9999e-01	2.3795e+01	
2.9000e+01	0.0000e+00	5.0018e-01	1.8493e+02	0.0000e+00	3.6986e+02	9.9996e-01	6.2298e-02	9.9999e-01	2.4565e+01	
3.0000e+01	0.0000e+00	5.0019e-01	1.9723e+02	0.0000e+00	3.9446e+02	9.9996e-01	6.0368e-02	9.9999e-01	2.5335e+01	
3.1000e+01	0.0000e+00	5.0020e-01	2.0991e+02	0.0000e+00	4.1983e+02	9.9996e-01	5.8555e-02	9.9999e-01	2.6104e+01	
3.2000e+01	0.0000e+00	5.0020e-01	2.2298e+02	0.0000e+00	4.4596e+02	9.9996e-01	5.6849e-02	9.9999e-01	2.6872e+01	
3.3000e+01	0.0000e+00	5.0021e-01	2.3643e+02	0.0000e+00	4.7287e+02	9.9996e-01	5.5241e-02	9.9999e-01	2.7640e+01	
3.4000e+01	0.0000e+00	5.0022e-01	2.5027e+02	0.0000e+00	5.0055e+02	9.9996e-01	5.3722e-02	9.9999e-01	2.8407e+01	
3.5000e+01	0.0000e+00	5.0022e-01	2.6450e+02	0.0000e+00	5.2899e+02	9.9996e-01	5.2286e-02	9.9999e-01	2.9174e+01	
3.6000e+01	0.0000e+00	5.0023e-01	2.7910e+02	0.0000e+00	5.5820e+02	9.9996e-01	5.0925e-02	9.9999e-01	2.9940e+01	
3.7000e+01	0.0000e+00	5.0023e-01	2.9409e+02	0.0000e+00	5.8818e+02	9.9996e-01	4.9633e-02	9.9999e-01	3.0706e+01	
3.8000e+01	0.0000e+00	5.0024e-01	3.0947e+02	0.0000e+00	6.1893e+02	9.9996e-01	4.8407e-02	9.9999e-01	3.1471e+01	
3.9000e+01	0.0000e+00	5.0025e-01	3.2522e+02	0.0000e+00	6.5045e+02	9.9996e-01	4.7240e-02	9.9999e-01	3.2237e+01	
4.0000e+01	0.0000e+00	5.0025e-01	3.4136e+02	0.0000e+00	6.8273e+02	9.9996e-01	4.6128e-02	9.9999e-01	3.3001e+01	
4.1000e+01	0.0000e+00	5.0026e-01	3.5789e+02	0.0000e+00	7.1577e+02	9.9997e-01	4.5068e-02	9.9999e-01	3.3766e+01	
4.2000e+01	0.0000e+00	5.0026e-01	3.7479e+02	0.0000e+00	7.4959e+02	9.9997e-01	4.4056e-02	9.9999e-01	3.4530e+01	
4.3000e+01	0.0000e+00	5.0027e-01	3.9208e+02	0.0000e+00	7.8417e+02	9.9997e-01	4.3089e-02	9.9999e-01	3.5294e+01	
4.4000e+01	0.0000e+00	5.0028e-01	4.0976e+02	0.0000e+00	8.1951e+02	9.9997e-01	4.2164e-02	9.9999e-01	3.6057e+01	
4.5000e+01	0.0000e+00	5.0028e-01	4.2781e+02	0.0000e+00	8.5562e+02	9.9997e-01	4.1278e-02	9.9999e-01	3.6820e+01	
4.6000e+01	0.0000e+00	5.0029e-01	4.4625e+02	0.0000e+00	8.9250e+02	9.9997e-01	4.0429e-02	9.9999e-01	3.7583e+01	
4.7000e+01	0.0000e+00	5.0029e-01	4.6507e+02	0.0000e+00	9.3013e+02	9.9997e-01	3.9614e-02	9.9999e-01	3.8346e+01	
4.8000e+01	0.0000e+00	5.0030e-01	4.8427e+02	0.0000e+00	9.6854e+02	9.9997e-01	3.8832e-02	9.9999e-01	3.9108e+01	
4.9000e+01	0.0000e+00	5.0030e-01	5.0385e+02	0.0000e+00	1.0077e+03	9.9997e-01	3.8080e-02	9.9999e-01	3.9870e+01	
5.0000e+01	0.0000e+00	5.0031e-01	5.2382e+02	0.0000e+00	1.0476e+03	9.9997e-01	3.7357e-02	9.9999e-01	4.0632e+01	
5.1000e+01	0.0000e+00	5.0031e-01	5.4417e+02	0.0000e+00	1.0883e+03	9.9997e-01	3.6661e-02	9.9999e-01	4.1394e+01	
5.2000e+01	0.0000e+00	5.0032e-01	5.6489e+02	0.0000e+00	1.1298e+03	9.9997e-01	3.5991e-02	9.9999e-01	4.2155e+01	
5.3000e+01	0.0000e+00	5.0033e-01	5.8600e+02	0.0000e+00	1.1720e+03	9.9997e-01	3.5345e-02	9.9999e-01	4.2917e+01	
5.4000e+01	0.0000e+00	5.0033e-01	6.0750e+02	0.0000e+00	1.2150e+03	9.9997e-01	3.4722e-02	9.9999e-01	4.3678e+01	
5.5000e+01	0.0000e+00	5.0034e-01	6.2937e+02	0.0000e+00	1.2587e+03	9.9997e-01	3.4121e-02	9.9999e-01	4.4439e+01	
5.6000e+01	0.0000e+00	5.0034e-01	6.5162e+02	0.0000e+00	1.3032e+03	9.9997e-01	3.3540e-02	9.9999e-01	4.5199e+01	
5.7000e+01	0.0000e+00	5.0035e-01	6.7426e+02	0.0000e+00	1.3485e+03	9.9997e-01	3.2979e-02	9.9999e-01	4.5960e+01	
5.8000e+01	0.0000e+00	5.0035e-01	6.9728e+02	0.0000e+00	1.3946e+03	9.9997e-01	3.2437e-02	9.9999e-01	4.6720e+01	
5.9000e+01	0.0000e+00	5.0036e-01	7.2067e+02	0.0000e+00	1.4413e+03	9.9997e-01	3.1912e-02	9.9999e-01	4.7480e+01	
6.0000e+01	0.0000e+00	5.0036e-01	7.4445e+02	0.0000e+00	1.4889e+03	9.9997e-01	3.1404e-02	9.9999e-01	4.8240e+01	
6.1000e+01	0.0000e+00	5.0037e-01	7.6861e+02	0.0000e+00	1.5372e+03	9.9997e-01	3.0912e-02	9.9999e-01	4.9000e+01	
6.2000e+01	0.0000e+00	5.0037e-01	7.9315e+02	0.0000e+00	1.5863e+03	9.9997e-01	3.0435e-02	9.9999e-01	4.9760e+01	
6.3000e+01	0.0000e+00	5.0038e-01	8.1807e+02	0.0000e+00	1.6361e+03	9.9997e-01	2.9973e-02	9.9999e-01	5.0519e+01	
6.4000e+01	0.0000e+00	5.0038e-01	8.4338e+02	0.0000e+00	1.6868e+03	9.9997e-01	2.9525e-02	9.9999e-01	5.1279e+01	
6.5000e+01	0.0000e+00	5.0039e-01	8.6906e+02	0.0000e+00	1.7381e+03	9.9997e-01	2.9090e-02	9.9999e-01	5.2038e+01	
6.6000e+01	0.0000e+00	5.0039e-01	8.9512e+02	0.0000e+00	1.7902e+03	9.9997e-01	2.8667e-02	9.9999e-01	5.2797e+01	
6.7000e+01	0.0000e+00	5.0039e-01	9.2156e+02	0.0000e+00	1.8431e+03	9.9997e-01	2.8257e-02	9.9999e-01	5.3556e+01	
6.8000e+01	0.0000e+00	5.0040e-01	9.4839e+02	0.0000e+00	1.8968e+03	9.9998e-01	2.7859e-02	9.9999e-01	5.4315e+01	
6.9000e+01	0.0000e+00	5.0040e-01	9.7559e+02	0.0000e+00	1.9512e+03	9.9998e-01	2.7471e-02	9.9999e-01	5.5074e+01	
7.0000e+01	0.0000e+00	5.0041e-01	1.0032e+03	0.0000e+00	2.0063e+03	9.9998e-01	2.7095e-02	9.9999e-01	5.5832e+01	
7.1000e+01	0.0000e+00	5.0041e-01	1.0311e+03	0.0000e+00	2.0623e+03	9.9998e-01	2.6728e-02	9.9999e-01	5.6591e+01	
7.2000e+01	0.0000e+00	5.0041e-01	1.0595e+03	0.0000e+00	2.1190e+03	9.9998e-01	2.6372e-02	9.9999e-01	5.7349e+01	
7.3000e+01	0.0000e+00	5.0042e-01	1.0882e+03	0.0000e+00	2.1764e+03	9.9998e-01	2.6025e-02	9.9999e-01	5.8107e+01	
7.4000e+01	0.0000e+00	5.0042e-01	1.1173e+03	0.0000e+00	2.2346e+03	9.9998e-01	2.5687e-02	9.9999e-01	5.8865e+01	
7.5000e+01	0.0000e+00	5.0043e-01	1.1468e+03	0.0000e+00	2.2936e+03	9.9998e-01	2.5357e-02	9.9999e-01	5.9623e+01	
7.6000e+01	0.0000e+00	5.0043e-01	1.1767e+03	0.0000e+00	2.3533e+03	9.9998e-01	2.5036e-02	9.9999e-01	6.0381e+01	
7.7000e+01	0.0000e+00	5.0043e-01	1.2069e+03	0.0000e+00	2.4138e+03	9.9998e-01	2.4723e-02	9.9999e-01	6.1139e+01	
7.8000e+01	0.0000e+00	5.0043e-01	1.2375e+03	0.0000e+00	2.4751e+03	9.9998e-01	2.4418e-02	9.9999e-01	6.1897e+01	
7.9000e+01	0.0000e+00	5.0044e-01	1.2685e+03	0.0000e+00	2.5371e+03	9.9998e-01	2.4120e-02	9.9999e-01	6.2655e+01	
8.0000e+01	0.0000e+00	5.0044e-01	1.2999e+03	0.0000e+00	2.5998e+03	9.9998e-01	2.3830e-02	9.9999e-01	6.3412e+01	
8.1000e+01	0.0000e+00	5.0044e-01	1.3317e+03	0.0000e+00	2.6634e+03	9.9998e-01	2.3546e-02	9.9999e-01	6.4170e+01	
8.2000e+01	0.0000e+00	5.0044e-01	1.3638e+03	0.0000e+00	2.7276e+03	9.9998e-01	2.3270e-02	9.9999e-01	6.4927e+01	
8.3000e+01	0.0000e+00	5.0045e-01	1.3963e+03	0.0000e+00	2.7927e+03	9.9998e-01	2.2999e-02	9.9999e-01	6.5685e+01	
8.4000e+01	0.0000e+00	5.0045e-01	1.4292e+03	0.0000e+00	2.8585e+03	9.9998e-01	2.2735e-02	9.9999e-01	6.6442e+01	
8.5000e+01	0.0000e+00	5.0045e-01	1.4625e+03	0.0000e+00	2.9251e+03	9.9998e-01	2.2477e-02	9.9999e-01	6.7199e+01	
8.6000e+01	0.0000e+00	5.0045e-01	1.4962e+03	0.0000e+00	2.9924e+03	9.9998e-01	2.2224e-02	9.9999e-01	6.7956e+01	
8.7000e+01	0.0000e+00	5.0045e-01	1.5302e+03	0.0000e+00	3.0605e+03	9.9998e-01	2.1978e-02	9.9999e-01	6.8713e+01	
8.8000e+01	0.0000e+00	5.0045e-01	1.5646e+03	0.0000e+00	3.1293e+03	9.9998e-01	2.1736e-02	9.9999e-01	6.9470e+01	
8.9000e+01	0.0000e+00	5.0045e-01	1.5994e+03	0.0000e+00	3.1989e+03	9.9998e-01	2.1500e-02	9.9999e-01	7.0227e+01	
9.0000e+01	0.0000e+00	5.0045e-01	1.6346e+03	0.0000e+00	3.2692e+03	9.9998e-01	2.1269e-02	1.0000e+00	7.0984e+01	
9.1000e+01	0.0000e+00	5.0045e-01	1.6702e+03	0.0000e+00	3.3404e+03	9.9998e-01	2.1043e-02	1.0000e+00	7.1741e+01	
9.2000e+01	0.0000e+00	5.0044e-01	1.7061e+03	0.0000e+00	3.4122e+03	9.9998e-01	2.0822e-02	1.0000e+00	7.2499e+01	
9.3000e+01	0.0000e+00	5.0044e-01	1.7424e+03	0.0000e+00	3.4849e+03	9.9999e-01	2.0606e-02	1.0000e+00	7.3256e+01	
9.4000e+01	0.0000e+00	5.0043e-01	1.7791e+03	0.0000e+00	3.5582e+03	9.9999e-01	2.0393e-02	1.0000e+00	7.4013e+01	
9.5000e+01	0.0000e+00	5.0042e-01	1.8162e+03	0.0000e+00	3.6324e+03	9.9999e-01	2.0185e-02	1.0000e+00	7.4770e+01	
9.6000e+01	0.0000e+00	5.0041e-01	1.8536e+03	0.0000e+00	3.7073e+03	9.9999e-01	1.9982e-02	1.0000e+00	7.5527e+01	
9.7000e+01	0.0000e+00	5.0040e-01	1.8915e+03	0.0000e+00	3.7829e+03	9.9999e-01	1.9782e-02	1.0000e+00	7.6285e+01	
9.8000e+01	0.0000e+00	5.0038e-01	1.9297e+03	0.0000e+00	3.8594e+03	9.9999e-01	1.9586e-02	1.0000e+00	7.7043e+01	
9.9000e+01	0.0000e+00	5.0035e-01	1.9683e+03	0.0000e+00	3.9365e+03	9.9999e-01	1.9394e-02	1.0000e+00	7.7802e+01	
1.0000e+02	0.0000e+00	5.0029e-01	2.0072e+03	0.0000e+00	4.0145e+03	9.9999e-01	1.9205e-02	1.0000e+00	7.8565e+01	
1.0100e+02	0.0000e+00	5.0000e-01	2.0466e+03	0.0000e+00	4.0931e+03	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	


==> Data/FGM1_pure.dat <==
k	ak	apk	bk	ck	dk	alphak	tauk	deltak	gammak	
1.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	0.0000e+00	9.9422e-01	9.9999e-01	1.0000e+00	1.9989e+00	
2.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.0058e+00	9.9108e-01	5.7677e-01	1.0000e+00	2.7320e+00	
3.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.7475e+00	9.9143e-01	4.1703e-01	1.0000e+00	3.3953e+00	
4.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	8.1560e+00	9.9168e-01	3.3038e-01	1.0000e+00	4.0234e+00	
5.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.2196e+01	9.9185e-01	2.7519e-01	1.0000e+00	4.6297e+00	
6.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.6845e+01	9.9198e-01	2.3663e-01	1.0000e+00	5.2211e+00	
7.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.2088e+01	9.9208e-01	2.0803e-01	1.0000e+00	5.8015e+00	
8.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.7915e+01	9.9217e-01	1.8589e-01	1.0000e+00	6.3734e+00	
9.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	3.4316e+01	9.9224e-01	1.6820e-01	1.0000e+00	6.9385e+00	
1.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.1286e+01	9.9230e-01	1.5371e-01	1.0000e+00	7.4982e+00	
1.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.8818e+01	9.9235e-01	1.4161e-01	1.0000e+00	8.0533e+00	
1.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	5.6907e+01	9.9240e-01	1.3135e-01	1.0000e+00	8.6045e+00	
1.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	6.5551e+01	9.9245e-01	1.2252e-01	1.0000e+00	9.1523e+00	
1.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	7.4745e+01	9.9250e-01	1.1484e-01	1.0000e+00	9.6973e+00	
1.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	8.4487e+01	9.9254e-01	1.0810e-01	1.0000e+00	1.0240e+01	
1.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	9.4774e+01	9.9259e-01	1.0213e-01	1.0000e+00	1.0780e+01	
1.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.0560e+02	9.9264e-01	9.6803e-02	1.0000e+00	1.1318e+01	
1.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.1697e+02	9.9269e-01	9.2020e-02	1.0000e+00	1.1855e+01	
1.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.2888e+02	9.9273e-01	8.7699e-02	1.0000e+00	1.2389e+01	
2.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.4133e+02	9.9278e-01	8.3776e-02	1.0000e+00	1.2923e+01	
2.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.5432e+02	9.9282e-01	8.0198e-02	1.0000e+00	1.3455e+01	
2.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.6783e+02	9.9286e-01	7.6920e-02	1.0000e+00	1.3985e+01	
2.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.8188e+02	9.9290e-01	7.3906e-02	1.0000e+00	1.4515e+01	
2.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.9647e+02	9.9295e-01	7.1124e-02	1.0000e+00	1.5043e+01	
2.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.1158e+02	9.9299e-01	6.8549e-02	1.0000e+00	1.5571e+01	
2.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.2723e+02	9.9303e-01	6.6158e-02	1.0000e+00	1.6098e+01	
2.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.4340e+02	9.9307e-01	6.3931e-02	1.0000e+00	1.6623e+01	
2.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.6011e+02	9.9310e-01	6.1852e-02	1.0000e+00	1.7148e+01	
2.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.7734e+02	9.9313e-01	5.9907e-02	1.0000e+00	1.7673e+01	
3.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.9509e+02	9.9315e-01	5.8082e-02	1.0000e+00	1.8196e+01	
3.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	3.1338e+02	9.9317e-01	5.6368e-02	1.0000e+00	1.8719e+01	
3.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	3.3218e+02	9.9318e-01	5.4754e-02	1.0000e+00	1.9242e+01	
3.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	3.5152e+02	9.9318e-01	5.3231e-02	1.0000e+00	1.9763e+01	
3.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	3.7138e+02	9.9318e-01	5.1792e-02	1.0000e+00	2.0285e+01	
3.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	3.9176e+02	9.9318e-01	5.0430e-02	1.0000e+00	2.0805e+01	
3.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.1266e+02	9.9317e-01	4.9140e-02	1.0000e+00	2.1326e+01	
3.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.3409e+02	9.9316e-01	4.7914e-02	1.0000e+00	2.1846e+01	
3.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.5604e+02	9.9315e-01	4.6750e-02	1.0000e+00	2.2365e+01	
3.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.7851e+02	9.9313e-01	4.5641e-02	1.0000e+00	2.2884e+01	
4.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	5.0151e+02	9.9312e-01	4.4585e-02	1.0000e+00	2.3403e+01	
4.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	5.2502e+02	9.9311e-01	4.3577e-02	1.0000e+00	2.3921e+01	
4.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	5.4906e+02	9.9310e-01	4.2614e-02	1.0000e+00	2.4439e+01	
4.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	5.7361e+02	9.9310e-01	4.1694e-02	1.0000e+00	2.4957e+01	
4.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	5.9869e+02	9.9310e-01	4.0813e-02	1.0000e+00	2.5474e+01	
4.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	6.2429e+02	9.9310e-01	3.9969e-02	1.0000e+00	2.5991e+01	
4.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	6.5040e+02	9.9310e-01	3.9160e-02	1.0000e+00	2.6507e+01	
4.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	6.7704e+02	9.9311e-01	3.8383e-02	1.0000e+00	2.7024e+01	
4.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	7.0419e+02	9.9311e-01	3.7637e-02	1.0000e+00	2.7540e+01	
4.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	7.3186e+02	9.9312e-01	3.6919e-02	1.0000e+00	2.8055e+01	
5.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	7.6005e+02	9.9312e-01	3.6229e-02	1.0000e+00	2.8571e+01	
5.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	7.8876e+02	9.9312e-01	3.5565e-02	1.0000e+00	2.9086e+01	
5.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	8.1799e+02	9.9310e-01	3.4924e-02	1.0000e+00	2.9601e+01	
5.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	8.4773e+02	9.9307e-01	3.4307e-02	1.0000e+00	3.0116e+01	
5.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	8.7799e+02	9.9301e-01	3.3711e-02	1.0000e+00	3.0630e+01	
5.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	9.0877e+02	9.9291e-01	3.3136e-02	1.0000e+00	3.1145e+01	
5.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	9.4007e+02	9.9274e-01	3.2580e-02	1.0000e+00	3.1659e+01	
5.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	9.7188e+02	9.9258e-01	3.2043e-02	1.0000e+00	3.2173e+01	
5.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.0042e+03	9.9253e-01	3.1523e-02	1.0000e+00	3.2686e+01	
5.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.0371e+03	9.9264e-01	3.1021e-02	1.0000e+00	3.3200e+01	
6.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.0704e+03	9.9281e-01	3.0534e-02	1.0000e+00	3.3713e+01	
6.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.1043e+03	9.9297e-01	3.0062e-02	1.0000e+00	3.4226e+01	
6.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.1387e+03	9.9310e-01	2.9605e-02	1.0000e+00	3.4739e+01	
6.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.1736e+03	9.9320e-01	2.9161e-02	1.0000e+00	3.5251e+01	
6.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.2090e+03	9.9326e-01	2.8731e-02	1.0000e+00	3.5764e+01	
6.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.2450e+03	9.9330e-01	2.8314e-02	1.0000e+00	3.6276e+01	
6.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.2814e+03	9.9333e-01	2.7908e-02	1.0000e+00	3.6788e+01	
6.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.3184e+03	9.9337e-01	2.7514e-02	1.0000e+00	3.7300e+01	
6.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.3559e+03	9.9341e-01	2.7131e-02	1.0000e+00	3.7812e+01	
6.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.3939e+03	9.9345e-01	2.6759e-02	1.0000e+00	3.8323e+01	
7.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.4324e+03	9.9348e-01	2.6397e-02	1.0000e+00	3.8835e+01	
7.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.4714e+03	9.9349e-01	2.6044e-02	1.0000e+00	3.9346e+01	
7.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.5109e+03	9.9350e-01	2.5702e-02	1.0000e+00	3.9858e+01	
7.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.5510e+03	9.9349e-01	2.5368e-02	1.0000e+00	4.0369e+01	
7.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.5916e+03	9.9347e-01	2.5043e-02	1.0000e+00	4.0880e+01	
7.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.6326e+03	9.9344e-01	2.4726e-02	1.0000e+00	4.1391e+01	
7.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.6742e+03	9.9339e-01	2.4417e-02	1.0000e+00	4.1903e+01	
7.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.7163e+03	9.9333e-01	2.4116e-02	1.0000e+00	4.2414e+01	
7.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.7590e+03	9.9326e-01	2.3822e-02	1.0000e+00	4.2925e+01	
7.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.8021e+03	9.9319e-01	2.3536e-02	1.0000e+00	4.3436e+01	
8.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.8457e+03	9.9315e-01	2.3256e-02	1.0000e+00	4.3946e+01	
8.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.8899e+03	9.9314e-01	2.2983e-02	1.0000e+00	4.4457e+01	
8.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.9346e+03	9.9315e-01	2.2716e-02	1.0000e+00	4.4967e+01	
8.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.9798e+03	9.9317e-01	2.2455e-02	1.0000e+00	4.5477e+01	
8.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.0255e+03	9.9320e-01	2.2201e-02	1.0000e+00	4.5987e+01	
8.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.0717e+03	9.9325e-01	2.1952e-02	1.0000e+00	4.6497e+01	
8.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.1184e+03	9.9330e-01	2.1708e-02	1.0000e+00	4.7007e+01	
8.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.1656e+03	9.9315e-01	2.1470e-02	1.0000e+00	4.7517e+01	
8.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.2134e+03	9.9316e-01	2.1237e-02	1.0000e+00	4.8027e+01	
8.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.2616e+03	9.9304e-01	2.1010e-02	1.0000e+00	4.8537e+01	
9.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.3104e+03	9.9306e-01	2.0787e-02	1.0000e+00	4.9046e+01	
9.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.3597e+03	9.9291e-01	2.0569e-02	1.0000e+00	4.9556e+01	
9.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.4095e+03	9.9303e-01	2.0355e-02	1.0000e+00	5.0065e+01	
9.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.4598e+03	9.9279e-01	2.0146e-02	1.0000e+00	5.0575e+01	
9.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.5106e+03	9.9302e-01	1.9941e-02	1.0000e+00	5.1084e+01	
9.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.5620e+03	9.9286e-01	1.9740e-02	1.0000e+00	5.1593e+01	
9.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.6138e+03	9.9269e-01	1.9544e-02	1.0000e+00	5.2102e+01	
9.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.6662e+03	9.9252e-01	1.9351e-02	1.0000e+00	5.2611e+01	
9.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.7190e+03	9.9241e-01	1.9162e-02	1.0000e+00	5.3120e+01	
9.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.7724e+03	9.9221e-01	1.8977e-02	1.0000e+00	5.3629e+01	
1.0000e+02	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.8263e+03	9.9255e-01	1.8795e-02	1.0000e+00	5.4137e+01	
1.0100e+02	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.8807e+03	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	


==> Data/FGM1_raw.dat <==
k	ak	apk	bk	ck	dk	alphak	tauk	deltak	gammak	
1.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	0.0000e+00	9.9996e-01	1.0000e+00	1.0000e+00	1.9997e+00	
2.0000e+00	1.0552e-06	5.0000e-01	9.9937e-01	-9.7660e-04	2.0014e+00	9.9992e-01	5.9981e-01	1.0000e+00	2.9996e+00	
3.0000e+00	1.0433e-06	5.0000e-01	2.4985e+00	-1.5871e-03	5.0037e+00	9.9992e-01	4.3899e-01	1.0000e+00	3.9152e+00	
4.0000e+00	1.0744e-06	5.0001e-01	4.4559e+00	-2.1512e-03	8.9225e+00	9.9992e-01	3.4938e-01	1.0000e+00	4.7911e+00	
5.0000e+00	1.0798e-06	5.0001e-01	6.8515e+00	-2.6828e-03	1.3718e+01	9.9993e-01	2.9148e-01	1.0000e+00	5.6435e+00	
6.0000e+00	1.0859e-06	5.0001e-01	9.6732e+00	-3.2018e-03	1.9367e+01	9.9993e-01	2.5071e-01	1.0000e+00	6.4800e+00	
7.0000e+00	1.0889e-06	5.0002e-01	1.2913e+01	-3.7111e-03	2.5854e+01	9.9993e-01	2.2031e-01	1.0000e+00	7.3051e+00	
8.0000e+00	1.0911e-06	5.0002e-01	1.6566e+01	-4.2153e-03	3.3166e+01	9.9993e-01	1.9671e-01	1.0000e+00	8.1215e+00	
9.0000e+00	1.0955e-06	5.0002e-01	2.0627e+01	-4.7185e-03	4.1296e+01	9.9993e-01	1.7782e-01	1.0000e+00	8.9312e+00	
1.0000e+01	1.1005e-06	5.0002e-01	2.5093e+01	-5.2208e-03	5.0236e+01	9.9993e-01	1.6234e-01	1.0000e+00	9.7353e+00	
1.1000e+01	1.1055e-06	5.0003e-01	2.9961e+01	-5.7230e-03	5.9982e+01	9.9993e-01	1.4940e-01	1.0000e+00	1.0535e+01	
1.2000e+01	1.1103e-06	5.0003e-01	3.5229e+01	-6.2252e-03	7.0528e+01	9.9993e-01	1.3843e-01	1.0000e+00	1.1331e+01	
1.3000e+01	1.1143e-06	5.0003e-01	4.0896e+01	-6.7246e-03	8.1871e+01	9.9993e-01	1.2899e-01	1.0000e+00	1.2123e+01	
1.4000e+01	1.1170e-06	5.0004e-01	4.6958e+01	-7.2182e-03	9.4008e+01	9.9993e-01	1.2078e-01	1.0000e+00	1.2913e+01	
1.5000e+01	1.1185e-06	5.0004e-01	5.3416e+01	-7.7059e-03	1.0693e+02	9.9993e-01	1.1358e-01	1.0000e+00	1.3700e+01	
1.6000e+01	1.1195e-06	5.0004e-01	6.0267e+01	-8.1894e-03	1.2065e+02	9.9993e-01	1.0720e-01	1.0000e+00	1.4486e+01	
1.7000e+01	1.1200e-06	5.0004e-01	6.7512e+01	-8.6693e-03	1.3515e+02	9.9993e-01	1.0152e-01	1.0000e+00	1.5269e+01	
1.8000e+01	1.1200e-06	5.0005e-01	7.5147e+01	-9.1446e-03	1.5044e+02	9.9993e-01	9.6414e-02	1.0000e+00	1.6050e+01	
1.9000e+01	1.1195e-06	5.0005e-01	8.3174e+01	-9.6146e-03	1.6651e+02	9.9993e-01	9.1809e-02	1.0000e+00	1.6830e+01	
2.0000e+01	1.1187e-06	5.0005e-01	9.1591e+01	-1.0080e-02	1.8336e+02	9.9993e-01	8.7631e-02	1.0000e+00	1.7609e+01	
2.1000e+01	1.1178e-06	5.0005e-01	1.0040e+02	-1.0543e-02	2.0098e+02	9.9993e-01	8.3823e-02	1.0000e+00	1.8386e+01	
2.2000e+01	1.1170e-06	5.0006e-01	1.0959e+02	-1.1005e-02	2.1939e+02	9.9993e-01	8.0336e-02	1.0000e+00	1.9163e+01	
2.3000e+01	1.1163e-06	5.0006e-01	1.1918e+02	-1.1467e-02	2.3858e+02	9.9993e-01	7.7133e-02	1.0000e+00	1.9938e+01	
2.4000e+01	1.1156e-06	5.0006e-01	1.2915e+02	-1.1928e-02	2.5854e+02	9.9993e-01	7.4178e-02	1.0000e+00	2.0712e+01	
2.5000e+01	1.1149e-06	5.0006e-01	1.3950e+02	-1.2390e-02	2.7927e+02	9.9993e-01	7.1445e-02	1.0000e+00	2.1485e+01	
2.6000e+01	1.1142e-06	5.0007e-01	1.5025e+02	-1.2851e-02	3.0078e+02	9.9993e-01	6.8909e-02	1.0000e+00	2.2257e+01	
2.7000e+01	1.1134e-06	5.0007e-01	1.6138e+02	-1.3312e-02	3.2306e+02	9.9993e-01	6.6549e-02	1.0000e+00	2.3029e+01	
2.8000e+01	1.1126e-06	5.0007e-01	1.7290e+02	-1.3772e-02	3.4612e+02	9.9993e-01	6.4347e-02	1.0000e+00	2.3800e+01	
2.9000e+01	1.1117e-06	5.0007e-01	1.8480e+02	-1.4232e-02	3.6995e+02	9.9993e-01	6.2288e-02	1.0000e+00	2.4570e+01	
3.0000e+01	1.1109e-06	5.0008e-01	1.9709e+02	-1.4692e-02	3.9455e+02	9.9993e-01	6.0358e-02	1.0000e+00	2.5340e+01	
3.1000e+01	1.1101e-06	5.0008e-01	2.0976e+02	-1.5152e-02	4.1992e+02	9.9993e-01	5.8545e-02	1.0000e+00	2.6109e+01	
3.2000e+01	1.1094e-06	5.0008e-01	2.2282e+02	-1.5612e-02	4.4606e+02	9.9993e-01	5.6840e-02	1.0000e+00	2.6877e+01	
3.3000e+01	1.1088e-06	5.0008e-01	2.3626e+02	-1.6072e-02	4.7297e+02	9.9993e-01	5.5232e-02	1.0000e+00	2.7645e+01	
3.4000e+01	1.1084e-06	5.0009e-01	2.5009e+02	-1.6532e-02	5.0064e+02	9.9993e-01	5.3713e-02	1.0000e+00	2.8413e+01	
3.5000e+01	1.1080e-06	5.0009e-01	2.6430e+02	-1.6992e-02	5.2909e+02	9.9993e-01	5.2277e-02	1.0000e+00	2.9180e+01	
3.6000e+01	1.1078e-06	5.0009e-01	2.7889e+02	-1.7453e-02	5.5831e+02	9.9993e-01	5.0916e-02	1.0000e+00	2.9946e+01	
3.7000e+01	1.1076e-06	5.0009e-01	2.9387e+02	-1.7914e-02	5.8829e+02	9.9993e-01	4.9625e-02	1.0000e+00	3.0712e+01	
3.8000e+01	1.1075e-06	5.0010e-01	3.0923e+02	-1.8375e-02	6.1904e+02	9.9993e-01	4.8398e-02	1.0000e+00	3.1478e+01	
3.9000e+01	1.1075e-06	5.0010e-01	3.2497e+02	-1.8835e-02	6.5055e+02	9.9993e-01	4.7231e-02	1.0000e+00	3.2243e+01	
4.0000e+01	1.1075e-06	5.0010e-01	3.4110e+02	-1.9296e-02	6.8284e+02	9.9993e-01	4.6120e-02	1.0000e+00	3.3008e+01	
4.1000e+01	1.1074e-06	5.0010e-01	3.5760e+02	-1.9757e-02	7.1589e+02	9.9993e-01	4.5060e-02	1.0000e+00	3.3773e+01	
4.2000e+01	1.1074e-06	5.0011e-01	3.7450e+02	-2.0217e-02	7.4970e+02	9.9993e-01	4.4048e-02	1.0000e+00	3.4537e+01	
4.3000e+01	1.1073e-06	5.0011e-01	3.9177e+02	-2.0676e-02	7.8428e+02	9.9993e-01	4.3081e-02	1.0000e+00	3.5301e+01	
4.4000e+01	1.1073e-06	5.0011e-01	4.0942e+02	-2.1136e-02	8.1962e+02	9.9993e-01	4.2156e-02	1.0000e+00	3.6065e+01	
4.5000e+01	1.1072e-06	5.0011e-01	4.2746e+02	-2.1595e-02	8.5573e+02	9.9993e-01	4.1270e-02	1.0000e+00	3.6828e+01	
4.6000e+01	1.1071e-06	5.0011e-01	4.4588e+02	-2.2053e-02	8.9261e+02	9.9993e-01	4.0421e-02	1.0000e+00	3.7591e+01	
4.7000e+01	1.1070e-06	5.0012e-01	4.6468e+02	-2.2511e-02	9.3025e+02	9.9994e-01	3.9607e-02	1.0000e+00	3.8354e+01	
4.8000e+01	1.1070e-06	5.0012e-01	4.8386e+02	-2.2969e-02	9.6865e+02	9.9994e-01	3.8824e-02	1.0000e+00	3.9117e+01	
4.9000e+01	1.1069e-06	5.0012e-01	5.0343e+02	-2.3427e-02	1.0078e+03	9.9994e-01	3.8073e-02	1.0000e+00	3.9879e+01	
5.0000e+01	1.1069e-06	5.0012e-01	5.2337e+02	-2.3885e-02	1.0477e+03	9.9994e-01	3.7350e-02	1.0000e+00	4.0641e+01	
5.1000e+01	1.1069e-06	5.0012e-01	5.4370e+02	-2.4342e-02	1.0884e+03	9.9994e-01	3.6654e-02	1.0000e+00	4.1403e+01	
5.2000e+01	1.1070e-06	5.0013e-01	5.6441e+02	-2.4800e-02	1.1299e+03	9.9994e-01	3.5984e-02	1.0000e+00	4.2165e+01	
5.3000e+01	1.1071e-06	5.0013e-01	5.8550e+02	-2.5257e-02	1.1721e+03	9.9994e-01	3.5338e-02	1.0000e+00	4.2927e+01	
5.4000e+01	1.1072e-06	5.0013e-01	6.0697e+02	-2.5715e-02	1.2151e+03	9.9994e-01	3.4715e-02	1.0000e+00	4.3688e+01	
5.5000e+01	1.1073e-06	5.0013e-01	6.2882e+02	-2.6172e-02	1.2588e+03	9.9994e-01	3.4114e-02	1.0000e+00	4.4449e+01	
5.6000e+01	1.1075e-06	5.0014e-01	6.5105e+02	-2.6629e-02	1.3033e+03	9.9994e-01	3.3533e-02	1.0000e+00	4.5210e+01	
5.7000e+01	1.1077e-06	5.0014e-01	6.7366e+02	-2.7087e-02	1.3486e+03	9.9994e-01	3.2972e-02	1.0000e+00	4.5971e+01	
5.8000e+01	1.1079e-06	5.0014e-01	6.9666e+02	-2.7544e-02	1.3946e+03	9.9994e-01	3.2430e-02	1.0000e+00	4.6731e+01	
5.9000e+01	1.1081e-06	5.0014e-01	7.2003e+02	-2.8001e-02	1.4414e+03	9.9994e-01	3.1905e-02	1.0000e+00	4.7492e+01	
6.0000e+01	1.1083e-06	5.0014e-01	7.4378e+02	-2.8457e-02	1.4890e+03	9.9994e-01	3.1397e-02	1.0000e+00	4.8252e+01	
6.1000e+01	1.1085e-06	5.0014e-01	7.6792e+02	-2.8914e-02	1.5373e+03	9.9994e-01	3.0905e-02	1.0000e+00	4.9012e+01	
6.2000e+01	1.1086e-06	5.0015e-01	7.9243e+02	-2.9370e-02	1.5864e+03	9.9994e-01	3.0429e-02	1.0000e+00	4.9772e+01	
6.3000e+01	1.1088e-06	5.0015e-01	8.1733e+02	-2.9825e-02	1.6362e+03	9.9994e-01	2.9967e-02	1.0000e+00	5.0532e+01	
6.4000e+01	1.1088e-06	5.0015e-01	8.4260e+02	-3.0280e-02	1.6868e+03	9.9994e-01	2.9518e-02	1.0000e+00	5.1291e+01	
6.5000e+01	1.1089e-06	5.0015e-01	8.6826e+02	-3.0736e-02	1.7382e+03	9.9994e-01	2.9083e-02	1.0000e+00	5.2051e+01	
6.6000e+01	1.1089e-06	5.0015e-01	8.9429e+02	-3.1190e-02	1.7903e+03	9.9994e-01	2.8661e-02	1.0000e+00	5.2810e+01	
6.7000e+01	1.1088e-06	5.0015e-01	9.2070e+02	-3.1643e-02	1.8432e+03	9.9994e-01	2.8251e-02	1.0000e+00	5.3570e+01	
6.8000e+01	1.1087e-06	5.0016e-01	9.4750e+02	-3.2096e-02	1.8968e+03	9.9994e-01	2.7853e-02	1.0000e+00	5.4329e+01	
6.9000e+01	1.1085e-06	5.0016e-01	9.7467e+02	-3.2547e-02	1.9512e+03	9.9994e-01	2.7466e-02	1.0000e+00	5.5088e+01	
7.0000e+01	1.1082e-06	5.0016e-01	1.0022e+03	-3.2996e-02	2.0064e+03	9.9994e-01	2.7089e-02	1.0000e+00	5.5846e+01	
7.1000e+01	1.1078e-06	5.0016e-01	1.0302e+03	-3.3445e-02	2.0623e+03	9.9994e-01	2.6723e-02	1.0000e+00	5.6605e+01	
7.2000e+01	1.1074e-06	5.0016e-01	1.0585e+03	-3.3891e-02	2.1190e+03	9.9994e-01	2.6366e-02	1.0000e+00	5.7364e+01	
7.3000e+01	1.1069e-06	5.0016e-01	1.0872e+03	-3.4336e-02	2.1764e+03	9.9994e-01	2.6019e-02	1.0000e+00	5.8122e+01	
7.4000e+01	1.1064e-06	5.0016e-01	1.1162e+03	-3.4780e-02	2.2346e+03	9.9994e-01	2.5681e-02	1.0000e+00	5.8881e+01	
7.5000e+01	1.1058e-06	5.0016e-01	1.1457e+03	-3.5223e-02	2.2936e+03	9.9994e-01	2.5352e-02	1.0000e+00	5.9639e+01	
7.6000e+01	1.1053e-06	5.0016e-01	1.1755e+03	-3.5665e-02	2.3533e+03	9.9994e-01	2.5031e-02	1.0000e+00	6.0397e+01	
7.7000e+01	1.1048e-06	5.0017e-01	1.2057e+03	-3.6109e-02	2.4138e+03	9.9994e-01	2.4718e-02	1.0000e+00	6.1155e+01	
7.8000e+01	1.1044e-06	5.0017e-01	1.2363e+03	-3.6552e-02	2.4750e+03	9.9994e-01	2.4413e-02	1.0000e+00	6.1913e+01	
7.9000e+01	1.1040e-06	5.0017e-01	1.2673e+03	-3.6996e-02	2.5370e+03	9.9994e-01	2.4115e-02	1.0000e+00	6.2671e+01	
8.0000e+01	1.1037e-06	5.0017e-01	1.2986e+03	-3.7442e-02	2.5998e+03	9.9994e-01	2.3824e-02	1.0000e+00	6.3429e+01	
8.1000e+01	1.1035e-06	5.0017e-01	1.3303e+03	-3.7888e-02	2.6633e+03	9.9995e-01	2.3541e-02	1.0000e+00	6.4187e+01	
8.2000e+01	1.1033e-06	5.0017e-01	1.3624e+03	-3.8334e-02	2.7276e+03	9.9995e-01	2.3264e-02	1.0000e+00	6.4945e+01	
8.3000e+01	1.1032e-06	5.0017e-01	1.3949e+03	-3.8781e-02	2.7926e+03	9.9995e-01	2.2994e-02	1.0000e+00	6.5702e+01	
8.4000e+01	1.1032e-06	5.0017e-01	1.4278e+03	-3.9228e-02	2.8584e+03	9.9995e-01	2.2730e-02	1.0000e+00	6.6460e+01	
8.5000e+01	1.1033e-06	5.0017e-01	1.4610e+03	-3.9674e-02	2.9250e+03	9.9995e-01	2.2472e-02	1.0000e+00	6.7217e+01	
8.6000e+01	1.1035e-06	5.0017e-01	1.4946e+03	-4.0117e-02	2.9923e+03	9.9995e-01	2.2219e-02	1.0000e+00	6.7975e+01	
8.7000e+01	1.1036e-06	5.0016e-01	1.5286e+03	-4.0559e-02	3.0603e+03	9.9995e-01	2.1973e-02	1.0000e+00	6.8732e+01	
8.8000e+01	1.1037e-06	5.0016e-01	1.5630e+03	-4.1000e-02	3.1292e+03	9.9995e-01	2.1732e-02	1.0000e+00	6.9490e+01	
8.9000e+01	1.1036e-06	5.0016e-01	1.5977e+03	-4.1436e-02	3.1988e+03	9.9995e-01	2.1496e-02	1.0000e+00	7.0247e+01	
9.0000e+01	1.1035e-06	5.0016e-01	1.6329e+03	-4.1873e-02	3.2691e+03	9.9995e-01	2.1265e-02	1.0000e+00	7.1004e+01	
9.1000e+01	1.1032e-06	5.0016e-01	1.6684e+03	-4.2310e-02	3.3402e+03	9.9995e-01	2.1039e-02	1.0000e+00	7.1761e+01	
9.2000e+01	1.1030e-06	5.0015e-01	1.7043e+03	-4.2750e-02	3.4121e+03	9.9995e-01	2.0817e-02	1.0000e+00	7.2518e+01	
9.3000e+01	1.1028e-06	5.0015e-01	1.7405e+03	-4.3187e-02	3.4847e+03	9.9996e-01	2.0601e-02	1.0000e+00	7.3275e+01	
9.4000e+01	1.1023e-06	5.0014e-01	1.7772e+03	-4.3620e-02	3.5580e+03	9.9996e-01	2.0389e-02	1.0000e+00	7.4033e+01	
9.5000e+01	1.1021e-06	5.0014e-01	1.8142e+03	-4.4060e-02	3.6322e+03	9.9996e-01	2.0181e-02	1.0000e+00	7.4790e+01	
9.6000e+01	1.1026e-06	5.0013e-01	1.8516e+03	-4.4522e-02	3.7071e+03	9.9996e-01	1.9977e-02	1.0000e+00	7.5547e+01	
9.7000e+01	1.1027e-06	5.0012e-01	1.8894e+03	-4.4977e-02	3.7827e+03	9.9996e-01	1.9778e-02	1.0000e+00	7.6305e+01	
9.8000e+01	1.1047e-06	5.0010e-01	1.9275e+03	-4.5461e-02	3.8591e+03	9.9996e-01	1.9582e-02	1.0000e+00	7.7062e+01	
9.9000e+01	1.1153e-06	5.0008e-01	1.9660e+03	-4.6064e-02	3.9363e+03	9.9996e-01	1.9390e-02	1.0000e+00	7.7820e+01	
1.0000e+02	1.0775e-06	5.0003e-01	2.0050e+03	-4.6148e-02	4.0142e+03	9.9631e-01	1.9201e-02	2.0108e+0	1.5337e+03	
1.0100e+02	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	4.0930e+03	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	


==> Data/FGM2_inter.dat <==
k	ak	apk	bk	ck	dk	alphak	tauk	deltak	gammak	gammakp	
1.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	0.0000e+00	2.8000e-10	1.0000e+00	1.0000e+00	-7.6507e-11	2.0000e+00	
2.0000e+00	0.0000e+00	5.0000e-01	-1.0000e+00	0.0000e+00	2.0000e+00	3.8197e-01	6.1803e-01	1.0000e+00	-6.9971e-11	3.2361e+00	
3.0000e+00	0.0000e+00	5.0000e-01	-2.6180e+00	0.0000e+00	5.2361e+00	5.4411e-01	4.5589e-01	1.0000e+00	-6.9838e-11	4.3871e+00	
4.0000e+00	0.0000e+00	5.0000e-01	-4.8116e+00	0.0000e+00	9.6231e+00	6.3634e-01	3.6366e-01	1.0000e+00	-6.9855e-11	5.4996e+00	
5.0000e+00	0.0000e+00	5.0000e-01	-7.5614e+00	0.0000e+00	1.5123e+01	6.9650e-01	3.0350e-01	1.0000e+00	-6.9955e-11	6.5898e+00	
6.0000e+00	0.0000e+00	5.0000e-01	-1.0856e+01	0.0000e+00	2.1712e+01	7.3908e-01	2.6092e-01	1.0000e+00	-7.0094e-11	7.6652e+00	
7.0000e+00	0.0000e+00	5.0000e-01	-1.4689e+01	0.0000e+00	2.9378e+01	7.7091e-01	2.2909e-01	1.0000e+00	-7.0255e-11	8.7302e+00	
8.0000e+00	0.0000e+00	5.0000e-01	-1.9054e+01	0.0000e+00	3.8108e+01	7.9565e-01	2.0435e-01	1.0000e+00	-7.0424e-11	9.7872e+00	
9.0000e+00	0.0000e+00	5.0000e-01	-2.3948e+01	0.0000e+00	4.7895e+01	8.1547e-01	1.8453e-01	1.0000e+00	-7.0583e-11	1.0838e+01	
1.0000e+01	0.0000e+00	5.0000e-01	-2.9367e+01	0.0000e+00	5.8733e+01	8.3171e-01	1.6829e-01	1.0000e+00	-7.0719e-11	1.1884e+01	
1.1000e+01	0.0000e+00	5.0000e-01	-3.5309e+01	0.0000e+00	7.0617e+01	8.4528e-01	1.5472e-01	1.0000e+00	-7.0825e-11	1.2926e+01	
1.2000e+01	0.0000e+00	5.0000e-01	-4.1772e+01	0.0000e+00	8.3544e+01	8.5678e-01	1.4322e-01	1.0000e+00	-7.0903e-11	1.3965e+01	
1.3000e+01	0.0000e+00	5.0000e-01	-4.8754e+01	0.0000e+00	9.7509e+01	8.6667e-01	1.3333e-01	1.0000e+00	-7.0955e-11	1.5001e+01	
1.4000e+01	0.0000e+00	5.0000e-01	-5.6255e+01	0.0000e+00	1.1251e+02	8.7526e-01	1.2474e-01	1.0000e+00	-7.0985e-11	1.6034e+01	
1.5000e+01	0.0000e+00	5.0000e-01	-6.4272e+01	0.0000e+00	1.2854e+02	8.8280e-01	1.1720e-01	1.0000e+00	-7.0991e-11	1.7065e+01	
1.6000e+01	0.0000e+00	5.0000e-01	-7.2804e+01	0.0000e+00	1.4561e+02	8.8947e-01	1.1053e-01	1.0000e+00	-7.0974e-11	1.8094e+01	
1.7000e+01	0.0000e+00	5.0000e-01	-8.1851e+01	0.0000e+00	1.6370e+02	8.9541e-01	1.0459e-01	1.0000e+00	-7.0939e-11	1.9122e+01	
1.8000e+01	0.0000e+00	5.0000e-01	-9.1412e+01	0.0000e+00	1.8282e+02	9.0073e-01	9.9265e-02	1.0000e+00	-7.0895e-11	2.0148e+01	
1.9000e+01	0.0000e+00	5.0000e-01	-1.0149e+02	0.0000e+00	2.0297e+02	9.0554e-01	9.4460e-02	1.0000e+00	-7.0855e-11	2.1173e+01	
2.0000e+01	0.0000e+00	5.0000e-01	-1.1207e+02	0.0000e+00	2.2415e+02	9.0990e-01	9.0104e-02	1.0000e+00	-7.0833e-11	2.2196e+01	
2.1000e+01	0.0000e+00	5.0000e-01	-1.2317e+02	0.0000e+00	2.4634e+02	9.1386e-01	8.6136e-02	1.0000e+00	-7.0840e-11	2.3219e+01	
2.2000e+01	0.0000e+00	5.0000e-01	-1.3478e+02	0.0000e+00	2.6956e+02	9.1749e-01	8.2506e-02	1.0000e+00	-7.0871e-11	2.4241e+01	
2.3000e+01	0.0000e+00	5.0000e-01	-1.4690e+02	0.0000e+00	2.9380e+02	9.2083e-01	7.9173e-02	1.0000e+00	-7.0922e-11	2.5261e+01	
2.4000e+01	0.0000e+00	5.0000e-01	-1.5953e+02	0.0000e+00	3.1906e+02	9.2390e-01	7.6101e-02	1.0000e+00	-7.0987e-11	2.6281e+01	
2.5000e+01	0.0000e+00	5.0000e-01	-1.7267e+02	0.0000e+00	3.4534e+02	9.2674e-01	7.3260e-02	1.0000e+00	-7.1058e-11	2.7300e+01	
2.6000e+01	0.0000e+00	5.0000e-01	-1.8632e+02	0.0000e+00	3.7264e+02	9.2937e-01	7.0626e-02	1.0000e+00	-7.1141e-11	2.8318e+01	
2.7000e+01	0.0000e+00	5.0000e-01	-2.0048e+02	0.0000e+00	4.0096e+02	9.3182e-01	6.8176e-02	1.0000e+00	-7.1226e-11	2.9336e+01	
2.8000e+01	0.0000e+00	5.0000e-01	-2.1515e+02	0.0000e+00	4.3030e+02	9.3411e-01	6.5891e-02	1.0000e+00	-7.1313e-11	3.0353e+01	
2.9000e+01	0.0000e+00	5.0000e-01	-2.3033e+02	0.0000e+00	4.6065e+02	9.3624e-01	6.3756e-02	1.0000e+00	-7.1415e-11	3.1369e+01	
3.0000e+01	0.0000e+00	5.0000e-01	-2.4601e+02	0.0000e+00	4.9202e+02	9.3824e-01	6.1756e-02	1.0000e+00	-7.1532e-11	3.2385e+01	
3.1000e+01	0.0000e+00	5.0000e-01	-2.6220e+02	0.0000e+00	5.2441e+02	9.4012e-01	5.9879e-02	1.0000e+00	-7.1657e-11	3.3401e+01	
3.2000e+01	0.0000e+00	5.0000e-01	-2.7890e+02	0.0000e+00	5.5781e+02	9.4189e-01	5.8113e-02	1.0000e+00	-7.1799e-11	3.4416e+01	
3.3000e+01	0.0000e+00	5.0000e-01	-2.9611e+02	0.0000e+00	5.9222e+02	9.4355e-01	5.6449e-02	1.0000e+00	-7.1949e-11	3.5430e+01	
3.4000e+01	0.0000e+00	5.0000e-01	-3.1383e+02	0.0000e+00	6.2765e+02	9.4512e-01	5.4878e-02	1.0000e+00	-7.2098e-11	3.6444e+01	
3.5000e+01	0.0000e+00	5.0000e-01	-3.3205e+02	0.0000e+00	6.6410e+02	9.4661e-01	5.3393e-02	1.0000e+00	-7.2249e-11	3.7458e+01	
3.6000e+01	0.0000e+00	5.0000e-01	-3.5078e+02	0.0000e+00	7.0155e+02	9.4801e-01	5.1987e-02	1.0000e+00	-7.2397e-11	3.8471e+01	
3.7000e+01	0.0000e+00	5.0000e-01	-3.7001e+02	0.0000e+00	7.4003e+02	9.4935e-01	5.0653e-02	1.0000e+00	-7.2524e-11	3.9484e+01	
3.8000e+01	0.0000e+00	5.0000e-01	-3.8976e+02	0.0000e+00	7.7951e+02	9.5061e-01	4.9386e-02	1.0000e+00	-7.2634e-11	4.0497e+01	
3.9000e+01	0.0000e+00	5.0000e-01	-4.1000e+02	0.0000e+00	8.2001e+02	9.5182e-01	4.8182e-02	1.0000e+00	-7.2733e-11	4.1509e+01	
4.0000e+01	0.0000e+00	5.0000e-01	-4.3076e+02	0.0000e+00	8.6152e+02	9.5296e-01	4.7035e-02	1.0000e+00	-7.2823e-11	4.2521e+01	
4.1000e+01	0.0000e+00	5.0000e-01	-4.5202e+02	0.0000e+00	9.0404e+02	9.5406e-01	4.5942e-02	1.0000e+00	-7.2886e-11	4.3533e+01	
4.2000e+01	0.0000e+00	5.0000e-01	-4.7379e+02	0.0000e+00	9.4757e+02	9.5510e-01	4.4899e-02	1.0000e+00	-7.2945e-11	4.4545e+01	
4.3000e+01	0.0000e+00	5.0000e-01	-4.9606e+02	0.0000e+00	9.9212e+02	9.5610e-01	4.3902e-02	1.0000e+00	-7.2985e-11	4.5556e+01	
4.4000e+01	0.0000e+00	5.0000e-01	-5.1884e+02	0.0000e+00	1.0377e+03	9.5705e-01	4.2949e-02	1.0000e+00	-7.3020e-11	4.6567e+01	
4.5000e+01	0.0000e+00	5.0000e-01	-5.4212e+02	0.0000e+00	1.0842e+03	9.5796e-01	4.2037e-02	1.0000e+00	-7.3056e-11	4.7578e+01	
4.6000e+01	0.0000e+00	5.0000e-01	-5.6591e+02	0.0000e+00	1.1318e+03	9.5884e-01	4.1162e-02	1.0000e+00	-7.3070e-11	4.8588e+01	
4.7000e+01	0.0000e+00	5.0000e-01	-5.9020e+02	0.0000e+00	1.1804e+03	9.5968e-01	4.0324e-02	1.0000e+00	-7.3092e-11	4.9598e+01	
4.8000e+01	0.0000e+00	5.0000e-01	-6.1500e+02	0.0000e+00	1.2300e+03	9.6048e-01	3.9519e-02	1.0000e+00	-7.3125e-11	5.0609e+01	
4.9000e+01	0.0000e+00	5.0000e-01	-6.4031e+02	0.0000e+00	1.2806e+03	9.6125e-01	3.8746e-02	1.0000e+00	-7.3141e-11	5.1618e+01	
5.0000e+01	0.0000e+00	5.0000e-01	-6.6612e+02	0.0000e+00	1.3322e+03	9.6200e-01	3.8003e-02	1.0000e+00	-7.3163e-11	5.2628e+01	
5.1000e+01	0.0000e+00	5.0000e-01	-6.9243e+02	0.0000e+00	1.3849e+03	9.6271e-01	3.7287e-02	1.0000e+00	-7.3166e-11	5.3638e+01	
5.2000e+01	0.0000e+00	5.0000e-01	-7.1925e+02	0.0000e+00	1.4385e+03	9.6340e-01	3.6599e-02	1.0000e+00	-7.3230e-11	5.4647e+01	
5.3000e+01	0.0000e+00	5.0000e-01	-7.4657e+02	0.0000e+00	1.4931e+03	9.6407e-01	3.5935e-02	1.0000e+00	-7.3269e-11	5.5656e+01	
5.4000e+01	0.0000e+00	5.0000e-01	-7.7440e+02	0.0000e+00	1.5488e+03	9.6470e-01	3.5295e-02	1.0000e+00	-7.3321e-11	5.6665e+01	
5.5000e+01	0.0000e+00	5.0000e-01	-8.0273e+02	0.0000e+00	1.6055e+03	9.6532e-01	3.4678e-02	1.0000e+00	-7.3389e-11	5.7674e+01	
5.6000e+01	0.0000e+00	5.0000e-01	-8.3157e+02	0.0000e+00	1.6631e+03	9.6592e-01	3.4082e-02	1.0000e+00	-7.3474e-11	5.8683e+01	
5.7000e+01	0.0000e+00	5.0000e-01	-8.6091e+02	0.0000e+00	1.7218e+03	9.6649e-01	3.3506e-02	1.0000e+00	-7.3526e-11	5.9691e+01	
5.8000e+01	0.0000e+00	5.0000e-01	-8.9076e+02	0.0000e+00	1.7815e+03	9.6705e-01	3.2949e-02	1.0000e+00	-7.3560e-11	6.0699e+01	
5.9000e+01	0.0000e+00	5.0000e-01	-9.2111e+02	0.0000e+00	1.8422e+03	9.6759e-01	3.2411e-02	1.0000e+00	-7.3531e-11	6.1708e+01	
6.0000e+01	0.0000e+00	5.0000e-01	-9.5196e+02	0.0000e+00	1.9039e+03	9.6811e-01	3.1890e-02	1.0000e+00	-7.3482e-11	6.2716e+01	
6.1000e+01	0.0000e+00	5.0000e-01	-9.8332e+02	0.0000e+00	1.9666e+03	9.6861e-01	3.1385e-02	1.0000e+00	-7.3333e-11	6.3724e+01	
6.2000e+01	0.0000e+00	5.0000e-01	-1.0152e+03	0.0000e+00	2.0304e+03	9.6910e-01	3.0897e-02	1.0000e+00	-7.3183e-11	6.4732e+01	
6.3000e+01	0.0000e+00	5.0000e-01	-1.0475e+03	0.0000e+00	2.0951e+03	9.6958e-01	3.0423e-02	1.0000e+00	-7.2981e-11	6.5739e+01	
6.4000e+01	0.0000e+00	5.0000e-01	-1.0804e+03	0.0000e+00	2.1608e+03	9.7004e-01	2.9964e-02	1.0000e+00	-7.2733e-11	6.6747e+01	
6.5000e+01	0.0000e+00	5.0000e-01	-1.1138e+03	0.0000e+00	2.2276e+03	9.7048e-01	2.9518e-02	1.0000e+00	-7.2494e-11	6.7754e+01	
6.6000e+01	0.0000e+00	5.0000e-01	-1.1477e+03	0.0000e+00	2.2953e+03	9.7091e-01	2.9086e-02	1.0000e+00	-7.2285e-11	6.8762e+01	
6.7000e+01	0.0000e+00	5.0000e-01	-1.1820e+03	0.0000e+00	2.3641e+03	9.7133e-01	2.8666e-02	1.0000e+00	-7.2113e-11	6.9769e+01	
6.8000e+01	0.0000e+00	5.0000e-01	-1.2169e+03	0.0000e+00	2.4339e+03	9.7174e-01	2.8258e-02	1.0000e+00	-7.1971e-11	7.0776e+01	
6.9000e+01	0.0000e+00	5.0000e-01	-1.2523e+03	0.0000e+00	2.5046e+03	9.7214e-01	2.7862e-02	1.0000e+00	-7.1908e-11	7.1783e+01	
7.0000e+01	0.0000e+00	5.0000e-01	-1.2882e+03	0.0000e+00	2.5764e+03	9.7252e-01	2.7476e-02	1.0000e+00	-7.1931e-11	7.2790e+01	
7.1000e+01	0.0000e+00	5.0000e-01	-1.3246e+03	0.0000e+00	2.6492e+03	9.7290e-01	2.7101e-02	1.0000e+00	-7.2206e-11	7.3797e+01	
7.2000e+01	0.0000e+00	5.0000e-01	-1.3615e+03	0.0000e+00	2.7230e+03	9.7326e-01	2.6737e-02	1.0000e+00	-7.2602e-11	7.4804e+01	
7.3000e+01	0.0000e+00	5.0000e-01	-1.3989e+03	0.0000e+00	2.7978e+03	9.7362e-01	2.6382e-02	1.0000e+00	-7.2530e-11	7.5811e+01	
7.4000e+01	0.0000e+00	5.0000e-01	-1.4368e+03	0.0000e+00	2.8736e+03	9.7396e-01	2.6036e-02	1.0000e+00	-7.1988e-11	7.6817e+01	
7.5000e+01	0.0000e+00	5.0000e-01	-1.4752e+03	0.0000e+00	2.9504e+03	9.7430e-01	2.5699e-02	1.0000e+00	-7.1742e-11	7.7824e+01	
7.6000e+01	0.0000e+00	5.0000e-01	-1.5141e+03	0.0000e+00	3.0283e+03	9.7463e-01	2.5371e-02	1.0000e+00	-7.1632e-11	7.8830e+01	
7.7000e+01	0.0000e+00	5.0000e-01	-1.5535e+03	0.0000e+00	3.1071e+03	9.7495e-01	2.5051e-02	1.0000e+00	-7.1539e-11	7.9836e+01	
7.8000e+01	0.0000e+00	5.0000e-01	-1.5935e+03	0.0000e+00	3.1869e+03	9.7526e-01	2.4739e-02	1.0000e+00	-7.1326e-11	8.0843e+01	
7.9000e+01	0.0000e+00	5.0000e-01	-1.6339e+03	0.0000e+00	3.2678e+03	9.7556e-01	2.4435e-02	1.0000e+00	-7.1041e-11	8.1849e+01	
8.0000e+01	0.0000e+00	5.0000e-01	-1.6748e+03	0.0000e+00	3.3496e+03	9.7586e-01	2.4139e-02	1.0000e+00	-7.0902e-11	8.2855e+01	
8.1000e+01	0.0000e+00	5.0000e-01	-1.7162e+03	0.0000e+00	3.4325e+03	9.7615e-01	2.3849e-02	1.0000e+00	-7.0991e-11	8.3861e+01	
8.2000e+01	0.0000e+00	5.0000e-01	-1.7582e+03	0.0000e+00	3.5163e+03	9.7643e-01	2.3566e-02	1.0000e+00	-7.1024e-11	8.4867e+01	
8.3000e+01	0.0000e+00	5.0000e-01	-1.8006e+03	0.0000e+00	3.6012e+03	9.7671e-01	2.3290e-02	1.0000e+00	-7.0873e-11	8.5873e+01	
8.4000e+01	0.0000e+00	5.0000e-01	-1.8435e+03	0.0000e+00	3.6871e+03	9.7698e-01	2.3021e-02	1.0000e+00	-7.0636e-11	8.6879e+01	
8.5000e+01	0.0000e+00	5.0000e-01	-1.8870e+03	0.0000e+00	3.7740e+03	9.7724e-01	2.2757e-02	1.0000e+00	-7.0273e-11	8.7884e+01	
8.6000e+01	0.0000e+00	5.0000e-01	-1.9309e+03	0.0000e+00	3.8618e+03	9.7750e-01	2.2500e-02	1.0000e+00	-6.9254e-11	8.8890e+01	
8.7000e+01	0.0000e+00	5.0000e-01	-1.9754e+03	0.0000e+00	3.9507e+03	9.7775e-01	2.2248e-02	1.0000e+00	-6.9517e-11	8.9896e+01	
8.8000e+01	0.0000e+00	5.0000e-01	-2.0203e+03	0.0000e+00	4.0406e+03	9.7800e-01	2.2002e-02	1.0000e+00	-7.0165e-11	9.0901e+01	
8.9000e+01	0.0000e+00	5.0000e-01	-2.0658e+03	0.0000e+00	4.1315e+03	9.7824e-01	2.1761e-02	1.0000e+00	-6.9836e-11	9.1907e+01	
9.0000e+01	0.0000e+00	5.0000e-01	-2.1117e+03	0.0000e+00	4.2234e+03	9.7847e-01	2.1526e-02	1.0000e+00	-6.9550e-11	9.2912e+01	
9.1000e+01	0.0000e+00	5.0000e-01	-2.1582e+03	0.0000e+00	4.3163e+03	9.7870e-01	2.1295e-02	1.0000e+00	-6.7370e-11	9.3918e+01	
9.2000e+01	0.0000e+00	5.0000e-01	-2.2051e+03	0.0000e+00	4.4103e+03	9.7893e-01	2.1070e-02	1.0000e+00	-6.9291e-11	9.4923e+01	
9.3000e+01	0.0000e+00	5.0000e-01	-2.2526e+03	0.0000e+00	4.5052e+03	9.7915e-01	2.0849e-02	1.0000e+00	-6.8315e-11	9.5928e+01	
9.4000e+01	0.0000e+00	5.0000e-01	-2.3006e+03	0.0000e+00	4.6011e+03	9.7937e-01	2.0633e-02	1.0000e+00	-6.9165e-11	9.6933e+01	
9.5000e+01	0.0000e+00	5.0000e-01	-2.3490e+03	0.0000e+00	4.6981e+03	9.7958e-01	2.0421e-02	1.0000e+00	-6.7871e-11	9.7939e+01	
9.6000e+01	0.0000e+00	5.0000e-01	-2.3980e+03	0.0000e+00	4.7960e+03	9.7979e-01	2.0214e-02	1.0000e+00	-6.8253e-11	9.8944e+01	
9.7000e+01	0.0000e+00	5.0000e-01	-2.4475e+03	0.0000e+00	4.8949e+03	9.7999e-01	2.0010e-02	1.0000e+00	-6.7110e-11	9.9949e+01	
9.8000e+01	0.0000e+00	5.0000e-01	-2.4974e+03	0.0000e+00	4.9949e+03	9.8019e-01	1.9811e-02	1.0000e+00	-6.9713e-11	1.0095e+02	
9.9000e+01	0.0000e+00	5.0000e-01	-2.5479e+03	0.0000e+00	5.0958e+03	9.8038e-01	1.9616e-02	1.0000e+00	-7.0798e-11	1.0196e+02	
1.0000e+02	0.0000e+00	5.0000e-01	-2.5989e+03	0.0000e+00	5.1978e+03	9.8058e-01	1.9424e-02	1.0000e+00	-7.7565e-11	1.0296e+02	
1.0100e+02	0.0000e+00	5.0000e-01	-2.6504e+03	0.0000e+00	5.3008e+03	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	


==> Data/FGM2_pure.dat <==
k	ak	apk	bk	ck	dk	alphak	tauk	deltak	gammak	gammakp	
1.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	0.0000e+00	7.6654e-06	9.9999e-01	1.0000e+00	-1.6278e-06	1.0065e+00	
2.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	9.9978e-01	3.8313e-01	6.1781e-01	1.0000e+00	-1.8161e-04	1.6185e+00	
3.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.6193e+00	5.4554e-01	4.5564e-01	1.0000e+00	-2.0645e-04	2.1944e+00	
4.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.8156e+00	6.3789e-01	3.6342e-01	1.0000e+00	-2.3628e-04	2.7511e+00	
5.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	7.5694e+00	6.9812e-01	3.0328e-01	1.0000e+00	-2.6775e-04	3.2966e+00	
6.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.0870e+01	7.4075e-01	2.6071e-01	1.0000e+00	-2.9987e-04	3.8348e+00	
7.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.4709e+01	7.7260e-01	2.2889e-01	1.0000e+00	-3.3222e-04	4.3678e+00	
8.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.9081e+01	7.9735e-01	2.0416e-01	1.0000e+00	-3.6470e-04	4.8968e+00	
9.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.3984e+01	8.1717e-01	1.8436e-01	1.0000e+00	-3.9735e-04	5.4228e+00	
1.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.9413e+01	8.3342e-01	1.6813e-01	1.0000e+00	-4.3013e-04	5.9463e+00	
1.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	3.5366e+01	8.4699e-01	1.5457e-01	1.0000e+00	-4.6295e-04	6.4678e+00	
1.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.1842e+01	8.5851e-01	1.4307e-01	1.0000e+00	-4.9579e-04	6.9876e+00	
1.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.8838e+01	8.6840e-01	1.3319e-01	1.0000e+00	-5.2873e-04	7.5060e+00	
1.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	5.6354e+01	8.7699e-01	1.2461e-01	1.0000e+00	-5.6191e-04	8.0232e+00	
1.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	6.4387e+01	8.8451e-01	1.1708e-01	1.0000e+00	-5.9545e-04	8.5392e+00	
1.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	7.2937e+01	8.9116e-01	1.1041e-01	1.0000e+00	-6.2950e-04	9.0544e+00	
1.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	8.2003e+01	8.9709e-01	1.0448e-01	1.0000e+00	-6.6419e-04	9.5687e+00	
1.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	9.1583e+01	9.0240e-01	9.9157e-02	1.0000e+00	-6.9980e-04	1.0082e+01	
1.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.0168e+02	9.0719e-01	9.4357e-02	1.0000e+00	-7.3679e-04	1.0595e+01	
2.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.1229e+02	9.1153e-01	9.0005e-02	1.0000e+00	-7.7598e-04	1.1108e+01	
2.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.2341e+02	9.1548e-01	8.6040e-02	1.0000e+00	-8.1847e-04	1.1619e+01	
2.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.3504e+02	9.1907e-01	8.2414e-02	1.0000e+00	-8.6471e-04	1.2131e+01	
2.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.4719e+02	9.2233e-01	7.9083e-02	1.0000e+00	-9.1035e-04	1.2641e+01	
2.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.5985e+02	9.2541e-01	7.6014e-02	1.0000e+00	-9.4439e-04	1.3152e+01	
2.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.7302e+02	9.2832e-01	7.3176e-02	1.0000e+00	-9.6701e-04	1.3662e+01	
2.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.8670e+02	9.3100e-01	7.0544e-02	1.0000e+00	-9.8803e-04	1.4172e+01	
2.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.0089e+02	9.3349e-01	6.8097e-02	1.0000e+00	-1.0112e-03	1.4681e+01	
2.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.1559e+02	9.3580e-01	6.5815e-02	1.0000e+00	-1.0367e-03	1.5190e+01	
2.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.3080e+02	9.3795e-01	6.3682e-02	1.0000e+00	-1.0638e-03	1.5699e+01	
3.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.4652e+02	9.3997e-01	6.1684e-02	1.0000e+00	-1.0919e-03	1.6207e+01	
3.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.6274e+02	9.4187e-01	5.9808e-02	1.0000e+00	-1.1208e-03	1.6715e+01	
3.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.7948e+02	9.4365e-01	5.8044e-02	1.0000e+00	-1.1500e-03	1.7223e+01	
3.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.9673e+02	9.4533e-01	5.6382e-02	1.0000e+00	-1.1797e-03	1.7731e+01	
3.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	3.1448e+02	9.4692e-01	5.4813e-02	1.0000e+00	-1.2096e-03	1.8239e+01	
3.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	3.3275e+02	9.4841e-01	5.3329e-02	1.0000e+00	-1.2399e-03	1.8746e+01	
3.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	3.5152e+02	9.4983e-01	5.1924e-02	1.0000e+00	-1.2707e-03	1.9253e+01	
3.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	3.7080e+02	9.5116e-01	5.0592e-02	1.0000e+00	-1.3018e-03	1.9760e+01	
3.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	3.9058e+02	9.5243e-01	4.9327e-02	1.0000e+00	-1.3333e-03	2.0267e+01	
3.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.1088e+02	9.5364e-01	4.8124e-02	1.0000e+00	-1.3652e-03	2.0774e+01	
4.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.3168e+02	9.5479e-01	4.6978e-02	1.0000e+00	-1.3973e-03	2.1281e+01	
4.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.5299e+02	9.5588e-01	4.5886e-02	1.0000e+00	-1.4296e-03	2.1787e+01	
4.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.7480e+02	9.5692e-01	4.4844e-02	1.0000e+00	-1.4621e-03	2.2293e+01	
4.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.9712e+02	9.5791e-01	4.3848e-02	1.0000e+00	-1.4947e-03	2.2799e+01	
4.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	5.1995e+02	9.5887e-01	4.2896e-02	1.0000e+00	-1.5273e-03	2.3305e+01	
4.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	5.4329e+02	9.5978e-01	4.1985e-02	1.0000e+00	-1.5599e-03	2.3811e+01	
4.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	5.6713e+02	9.6065e-01	4.1112e-02	1.0000e+00	-1.5925e-03	2.4317e+01	
4.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	5.9148e+02	9.6149e-01	4.0274e-02	1.0000e+00	-1.6251e-03	2.4823e+01	
4.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	6.1634e+02	9.6230e-01	3.9470e-02	1.0000e+00	-1.6576e-03	2.5328e+01	
4.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	6.4170e+02	9.6307e-01	3.8698e-02	1.0000e+00	-1.6900e-03	2.5834e+01	
5.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	6.6757e+02	9.6382e-01	3.7956e-02	1.0000e+00	-1.7224e-03	2.6339e+01	
5.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	6.9394e+02	9.6453e-01	3.7241e-02	1.0000e+00	-1.7545e-03	2.6844e+01	
5.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	7.2082e+02	9.6522e-01	3.6553e-02	1.0000e+00	-1.7866e-03	2.7350e+01	
5.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	7.4821e+02	9.6589e-01	3.5890e-02	1.0000e+00	-1.8185e-03	2.7855e+01	
5.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	7.7610e+02	9.6653e-01	3.5251e-02	1.0000e+00	-1.8502e-03	2.8360e+01	
5.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	8.0450e+02	9.6714e-01	3.4635e-02	1.0000e+00	-1.8816e-03	2.8865e+01	
5.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	8.3340e+02	9.6773e-01	3.4039e-02	1.0000e+00	-1.9129e-03	2.9370e+01	
5.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	8.6281e+02	9.6831e-01	3.3464e-02	1.0000e+00	-1.9439e-03	2.9874e+01	
5.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	8.9273e+02	9.6885e-01	3.2908e-02	1.0000e+00	-1.9746e-03	3.0379e+01	
5.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	9.2315e+02	9.6938e-01	3.2370e-02	1.0000e+00	-2.0050e-03	3.0884e+01	
6.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	9.5407e+02	9.6989e-01	3.1850e-02	1.0000e+00	-2.0353e-03	3.1388e+01	
6.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	9.8550e+02	9.7039e-01	3.1346e-02	1.0000e+00	-2.0652e-03	3.1893e+01	
6.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.0174e+03	9.7087e-01	3.0858e-02	1.0000e+00	-2.0948e-03	3.2397e+01	
6.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.0499e+03	9.7133e-01	3.0385e-02	1.0000e+00	-2.1240e-03	3.2902e+01	
6.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.0828e+03	9.7179e-01	2.9926e-02	1.0000e+00	-2.1527e-03	3.3406e+01	
6.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.1163e+03	9.7223e-01	2.9481e-02	1.0000e+00	-2.1807e-03	3.3910e+01	
6.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.1502e+03	9.7266e-01	2.9049e-02	1.0000e+00	-2.2082e-03	3.4415e+01	
6.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.1847e+03	9.7309e-01	2.8630e-02	1.0000e+00	-2.2352e-03	3.4919e+01	
6.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.2197e+03	9.7350e-01	2.8222e-02	1.0000e+00	-2.2619e-03	3.5423e+01	
6.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.2551e+03	9.7390e-01	2.7826e-02	1.0000e+00	-2.2884e-03	3.5927e+01	
7.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.2911e+03	9.7430e-01	2.7441e-02	1.0000e+00	-2.3151e-03	3.6431e+01	
7.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.3276e+03	9.7467e-01	2.7067e-02	1.0000e+00	-2.3424e-03	3.6935e+01	
7.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.3646e+03	9.7504e-01	2.6703e-02	1.0000e+00	-2.3708e-03	3.7439e+01	
7.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.4021e+03	9.7539e-01	2.6348e-02	1.0000e+00	-2.4011e-03	3.7943e+01	
7.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.4401e+03	9.7573e-01	2.6003e-02	1.0000e+00	-2.4347e-03	3.8446e+01	
7.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.4786e+03	9.7603e-01	2.5666e-02	1.0000e+00	-2.4743e-03	3.8950e+01	
7.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.5176e+03	9.7630e-01	2.5339e-02	1.0000e+00	-2.5232e-03	3.9454e+01	
7.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.5571e+03	9.7656e-01	2.5019e-02	1.0000e+00	-2.5732e-03	3.9958e+01	
7.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.5971e+03	9.7695e-01	2.4708e-02	1.0000e+00	-2.5932e-03	4.0461e+01	
7.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.6376e+03	9.7736e-01	2.4404e-02	1.0000e+00	-2.6110e-03	4.0965e+01	
8.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.6786e+03	9.7769e-01	2.4108e-02	1.0000e+00	-2.6399e-03	4.1469e+01	
8.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.7201e+03	9.7796e-01	2.3818e-02	1.0000e+00	-2.6649e-03	4.1972e+01	
8.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.7622e+03	9.7822e-01	2.3536e-02	1.0000e+00	-2.6813e-03	4.2476e+01	
8.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.8047e+03	9.7849e-01	2.3260e-02	1.0000e+00	-2.6925e-03	4.2979e+01	
8.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.8477e+03	9.7876e-01	2.2991e-02	1.0000e+00	-2.7032e-03	4.3482e+01	
8.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.8913e+03	9.7902e-01	2.2728e-02	1.0000e+00	-2.7241e-03	4.3986e+01	
8.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.9353e+03	9.7930e-01	2.2471e-02	1.0000e+00	-2.7893e-03	4.4489e+01	
8.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.9799e+03	9.7956e-01	2.2219e-02	1.0000e+00	-2.8587e-03	4.4993e+01	
8.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.0249e+03	9.7976e-01	2.1974e-02	1.0000e+00	-2.8259e-03	4.5496e+01	
8.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.0705e+03	9.8003e-01	2.1733e-02	1.0000e+00	-2.8970e-03	4.5999e+01	
9.0000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.1165e+03	9.8028e-01	2.1498e-02	1.0000e+00	-2.9477e-03	4.6502e+01	
9.1000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.1631e+03	9.8051e-01	2.1268e-02	1.0000e+00	-2.9420e-03	4.7006e+01	
9.2000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.2102e+03	9.8072e-01	2.1042e-02	1.0000e+00	-2.9133e-03	4.7509e+01	
9.3000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.2577e+03	9.8097e-01	2.0822e-02	1.0000e+00	-2.9408e-03	4.8012e+01	
9.4000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.3058e+03	9.8119e-01	2.0606e-02	1.0000e+00	-2.8917e-03	4.8515e+01	
9.5000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.3544e+03	9.8142e-01	2.0395e-02	1.0000e+00	-2.7830e-03	4.9018e+01	
9.6000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.4035e+03	9.8162e-01	2.0187e-02	1.0000e+00	-2.8943e-03	4.9521e+01	
9.7000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.4531e+03	9.8178e-01	1.9984e-02	1.0000e+00	-2.9233e-03	5.0024e+01	
9.8000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.5032e+03	9.8198e-01	1.9785e-02	1.0000e+00	-2.8771e-03	5.0527e+01	
9.9000e+01	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.5538e+03	9.8218e-01	1.9590e-02	1.0000e+00	-2.6629e-03	5.1030e+01	
1.0000e+02	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.6049e+03	9.8230e-01	1.9399e-02	1.0000e+00	-2.7474e-03	5.1533e+01	
1.0100e+02	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.6565e+03	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	


==> Data/FGM2_raw.dat <==
k	ak	apk	bk	ck	dk	alphak	tauk	deltak	gammak	gammakp	
1.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	0.0000e+00	1.7185e-10	1.0000e+00	1.0000e+00	-4.4621e-11	2.0000e+00	
2.0000e+00	-3.4063e-11	5.0000e-01	-1.5000e+00	5.0000e-01	1.0000e+00	3.8197e-01	6.1803e-01	1.0000e+00	-6.2196e-10	3.2361e+00	
3.0000e+00	-3.4019e-11	5.0000e-01	-3.4271e+00	8.0903e-01	3.6180e+00	5.4411e-01	4.5589e-01	1.0000e+00	-1.0538e-09	4.3871e+00	
4.0000e+00	-3.3990e-11	5.0000e-01	-5.9083e+00	1.0968e+00	7.4296e+00	6.3634e-01	3.6366e-01	1.0000e+00	-1.4296e-09	5.4996e+00	
5.0000e+00	-3.3943e-11	5.0000e-01	-8.9363e+00	1.3749e+00	1.2373e+01	6.9650e-01	3.0350e-01	1.0000e+00	-1.7860e-09	6.5898e+00	
6.0000e+00	-3.3887e-11	5.0000e-01	-1.2504e+01	1.6475e+00	1.8418e+01	7.3908e-01	2.6092e-01	1.0000e+00	-2.1323e-09	7.6652e+00	
7.0000e+00	-3.3826e-11	5.0000e-01	-1.6605e+01	1.9163e+00	2.5545e+01	7.7091e-01	2.2909e-01	1.0000e+00	-2.4768e-09	8.7302e+00	
8.0000e+00	-3.3767e-11	5.0000e-01	-2.1237e+01	2.1829e+00	3.3742e+01	7.9565e-01	2.0435e-01	1.0000e+00	-2.8224e-09	9.7872e+00	
9.0000e+00	-3.3704e-11	5.0000e-01	-2.6395e+01	2.4471e+00	4.3001e+01	8.1547e-01	1.8453e-01	1.0000e+00	-3.1804e-09	1.0838e+01	
1.0000e+01	-3.3633e-11	5.0000e-01	-3.2076e+01	2.7095e+00	5.3314e+01	8.3171e-01	1.6829e-01	1.0000e+00	-3.5370e-09	1.1884e+01	
1.1000e+01	-3.3556e-11	5.0000e-01	-3.8280e+01	2.9714e+00	6.4675e+01	8.4528e-01	1.5472e-01	1.0000e+00	-3.8709e-09	1.2926e+01	
1.2000e+01	-3.3476e-11	5.0000e-01	-4.5004e+01	3.2321e+00	7.7080e+01	8.5678e-01	1.4322e-01	1.0000e+00	-4.1807e-09	1.3965e+01	
1.3000e+01	-3.3395e-11	5.0000e-01	-5.2246e+01	3.4922e+00	9.0524e+01	8.6667e-01	1.3333e-01	1.0000e+00	-4.4807e-09	1.5001e+01	
1.4000e+01	-3.3316e-11	5.0000e-01	-6.0006e+01	3.7515e+00	1.0501e+02	8.7526e-01	1.2474e-01	1.0000e+00	-4.7836e-09	1.6034e+01	
1.5000e+01	-3.3239e-11	5.0000e-01	-6.8281e+01	4.0092e+00	1.2052e+02	8.8280e-01	1.1720e-01	1.0000e+00	-5.0935e-09	1.7065e+01	
1.6000e+01	-3.3162e-11	5.0000e-01	-7.7071e+01	4.2671e+00	1.3707e+02	8.8947e-01	1.1053e-01	1.0000e+00	-5.4072e-09	1.8094e+01	
1.7000e+01	-3.3087e-11	5.0000e-01	-8.6376e+01	4.5247e+00	1.5465e+02	8.9541e-01	1.0459e-01	1.0000e+00	-5.7192e-09	1.9122e+01	
1.8000e+01	-3.3012e-11	5.0000e-01	-9.6197e+01	4.7843e+00	1.7326e+02	9.0073e-01	9.9265e-02	1.0000e+00	-6.0246e-09	2.0148e+01	
1.9000e+01	-3.2938e-11	5.0000e-01	-1.0653e+02	5.0396e+00	1.9289e+02	9.0554e-01	9.4460e-02	1.0000e+00	-6.3212e-09	2.1173e+01	
2.0000e+01	-3.2863e-11	5.0000e-01	-1.1737e+02	5.2959e+00	2.1355e+02	9.0990e-01	9.0104e-02	1.0000e+00	-6.6099e-09	2.2196e+01	
2.1000e+01	-3.2787e-11	5.0000e-01	-1.2873e+02	5.5544e+00	2.3523e+02	9.1386e-01	8.6136e-02	1.0000e+00	-6.8932e-09	2.3219e+01	
2.2000e+01	-3.2711e-11	5.0000e-01	-1.4059e+02	5.8053e+00	2.5795e+02	9.1749e-01	8.2506e-02	1.0000e+00	-7.1742e-09	2.4241e+01	
2.3000e+01	-3.2633e-11	5.0000e-01	-1.5296e+02	6.0629e+00	2.8168e+02	9.2083e-01	7.9173e-02	1.0000e+00	-7.4557e-09	2.5261e+01	
2.4000e+01	-3.2554e-11	5.0000e-01	-1.6585e+02	6.3179e+00	3.0643e+02	9.2390e-01	7.6101e-02	1.0000e+00	-7.7393e-09	2.6281e+01	
2.5000e+01	-3.2473e-11	5.0000e-01	-1.7925e+02	6.5747e+00	3.3219e+02	9.2674e-01	7.3260e-02	1.0000e+00	-8.0260e-09	2.7300e+01	
2.6000e+01	-3.2390e-11	5.0000e-01	-1.9314e+02	6.8225e+00	3.5900e+02	9.2937e-01	7.0626e-02	1.0000e+00	-8.3157e-09	2.8318e+01	
2.7000e+01	-3.2304e-11	5.0000e-01	-2.0756e+02	7.0838e+00	3.8679e+02	9.3182e-01	6.8176e-02	1.0000e+00	-8.6079e-09	2.9336e+01	
2.8000e+01	-3.2216e-11	5.0000e-01	-2.2248e+02	7.3327e+00	4.1563e+02	9.3411e-01	6.5891e-02	1.0000e+00	-8.9019e-09	3.0353e+01	
2.9000e+01	-3.2125e-11	5.0000e-01	-2.3792e+02	7.5898e+00	4.4547e+02	9.3624e-01	6.3756e-02	1.0000e+00	-9.1970e-09	3.1369e+01	
3.0000e+01	-3.2031e-11	5.0000e-01	-2.5385e+02	7.8450e+00	4.7633e+02	9.3824e-01	6.1756e-02	1.0000e+00	-9.4928e-09	3.2385e+01	
3.1000e+01	-3.1934e-11	5.0000e-01	-2.7030e+02	8.1016e+00	5.0820e+02	9.4012e-01	5.9879e-02	1.0000e+00	-9.7888e-09	3.3401e+01	
3.2000e+01	-3.1834e-11	5.0000e-01	-2.8726e+02	8.3527e+00	5.4110e+02	9.4189e-01	5.8113e-02	1.0000e+00	-1.0085e-08	3.4416e+01	
3.3000e+01	-3.1731e-11	5.0000e-01	-3.0472e+02	8.6136e+00	5.7499e+02	9.4355e-01	5.6449e-02	1.0000e+00	-1.0380e-08	3.5430e+01	
3.4000e+01	-3.1624e-11	5.0000e-01	-3.2269e+02	8.8618e+00	6.0993e+02	9.4512e-01	5.4878e-02	1.0000e+00	-1.0675e-08	3.6444e+01	
3.5000e+01	-3.1515e-11	5.0000e-01	-3.4116e+02	9.1124e+00	6.4587e+02	9.4661e-01	5.3393e-02	1.0000e+00	-1.0969e-08	3.7458e+01	
3.6000e+01	-3.1402e-11	5.0000e-01	-3.6015e+02	9.3716e+00	6.8281e+02	9.4801e-01	5.1987e-02	1.0000e+00	-1.1261e-08	3.8471e+01	
3.7000e+01	-3.1285e-11	5.0000e-01	-3.7963e+02	9.6163e+00	7.2079e+02	9.4935e-01	5.0653e-02	1.0000e+00	-1.1553e-08	3.9484e+01	
3.8000e+01	-3.1166e-11	5.0000e-01	-3.9963e+02	9.8736e+00	7.5976e+02	9.5061e-01	4.9386e-02	1.0000e+00	-1.1844e-08	4.0497e+01	
3.9000e+01	-3.1042e-11	5.0000e-01	-4.2013e+02	1.0127e+01	7.9975e+02	9.5182e-01	4.8182e-02	1.0000e+00	-1.2134e-08	4.1509e+01	
4.0000e+01	-3.0915e-11	5.0000e-01	-4.4114e+02	1.0378e+01	8.4076e+02	9.5296e-01	4.7035e-02	1.0000e+00	-1.2424e-08	4.2521e+01	
4.1000e+01	-3.0784e-11	5.0000e-01	-4.6266e+02	1.0636e+01	8.8277e+02	9.5406e-01	4.5942e-02	1.0000e+00	-1.2714e-08	4.3533e+01	
4.2000e+01	-3.0648e-11	5.0000e-01	-4.8468e+02	1.0890e+01	9.2579e+02	9.5510e-01	4.4899e-02	1.0000e+00	-1.3006e-08	4.4545e+01	
4.3000e+01	-3.0507e-11	5.0000e-01	-5.0719e+02	1.1135e+01	9.6985e+02	9.5610e-01	4.3902e-02	1.0000e+00	-1.3298e-08	4.5556e+01	
4.4000e+01	-3.0362e-11	5.0000e-01	-5.3024e+02	1.1399e+01	1.0149e+03	9.5705e-01	4.2949e-02	1.0000e+00	-1.3592e-08	4.6567e+01	
4.5000e+01	-3.0212e-11	5.0000e-01	-5.5377e+02	1.1646e+01	1.0609e+03	9.5796e-01	4.2037e-02	1.0000e+00	-1.3888e-08	4.7578e+01	
4.6000e+01	-3.0056e-11	5.0000e-01	-5.7780e+02	1.1895e+01	1.1080e+03	9.5884e-01	4.1162e-02	1.0000e+00	-1.4186e-08	4.8588e+01	
4.7000e+01	-2.9896e-11	5.0000e-01	-6.0236e+02	1.2157e+01	1.1561e+03	9.5968e-01	4.0324e-02	1.0000e+00	-1.4486e-08	4.9598e+01	
4.8000e+01	-2.9730e-11	5.0000e-01	-6.2741e+02	1.2407e+01	1.2052e+03	9.6048e-01	3.9519e-02	1.0000e+00	-1.4788e-08	5.0609e+01	
4.9000e+01	-2.9559e-11	5.0000e-01	-6.5296e+02	1.2652e+01	1.2553e+03	9.6125e-01	3.8746e-02	1.0000e+00	-1.5092e-08	5.1618e+01	
5.0000e+01	-2.9382e-11	5.0000e-01	-6.7903e+02	1.2911e+01	1.3064e+03	9.6200e-01	3.8003e-02	1.0000e+00	-1.5398e-08	5.2628e+01	
5.1000e+01	-2.9200e-11	5.0000e-01	-7.0558e+02	1.3153e+01	1.3586e+03	9.6271e-01	3.7287e-02	1.0000e+00	-1.5706e-08	5.3638e+01	
5.2000e+01	-2.9013e-11	5.0000e-01	-7.3266e+02	1.3407e+01	1.4117e+03	9.6340e-01	3.6599e-02	1.0000e+00	-1.6015e-08	5.4647e+01	
5.3000e+01	-2.8821e-11	5.0000e-01	-7.6024e+02	1.3667e+01	1.4658e+03	9.6407e-01	3.5935e-02	1.0000e+00	-1.6326e-08	5.5656e+01	
5.4000e+01	-2.8622e-11	5.0000e-01	-7.8831e+02	1.3909e+01	1.5210e+03	9.6470e-01	3.5295e-02	1.0000e+00	-1.6640e-08	5.6665e+01	
5.5000e+01	-2.8418e-11	5.0000e-01	-8.1690e+02	1.4164e+01	1.5771e+03	9.6532e-01	3.4678e-02	1.0000e+00	-1.6958e-08	5.7674e+01	
5.6000e+01	-2.8208e-11	5.0000e-01	-8.4599e+02	1.4421e+01	1.6343e+03	9.6592e-01	3.4082e-02	1.0000e+00	-1.7281e-08	5.8683e+01	
5.7000e+01	-2.7990e-11	5.0000e-01	-8.7558e+02	1.4666e+01	1.6925e+03	9.6649e-01	3.3506e-02	1.0000e+00	-1.7611e-08	5.9691e+01	
5.8000e+01	-2.7765e-11	5.0000e-01	-9.0566e+02	1.4901e+01	1.7517e+03	9.6705e-01	3.2949e-02	1.0000e+00	-1.7948e-08	6.0699e+01	
5.9000e+01	-2.7531e-11	5.0000e-01	-9.3627e+02	1.5164e+01	1.8119e+03	9.6759e-01	3.2411e-02	1.0000e+00	-1.8295e-08	6.1708e+01	
6.0000e+01	-2.7287e-11	5.0000e-01	-9.6738e+02	1.5424e+01	1.8731e+03	9.6811e-01	3.1890e-02	1.0000e+00	-1.8653e-08	6.2716e+01	
6.1000e+01	-2.7032e-11	5.0000e-01	-9.9900e+02	1.5680e+01	1.9353e+03	9.6861e-01	3.1385e-02	1.0000e+00	-1.9022e-08	6.3724e+01	
6.2000e+01	-2.6765e-11	5.0000e-01	-1.0311e+03	1.5933e+01	1.9985e+03	9.6910e-01	3.0897e-02	1.0000e+00	-1.9401e-08	6.4732e+01	
6.3000e+01	-2.6485e-11	5.0000e-01	-1.0637e+03	1.6181e+01	2.0627e+03	9.6958e-01	3.0423e-02	1.0000e+00	-1.9789e-08	6.5739e+01	
6.4000e+01	-2.6190e-11	5.0000e-01	-1.0969e+03	1.6438e+01	2.1280e+03	9.7004e-01	2.9964e-02	1.0000e+00	-2.0179e-08	6.6747e+01	
6.5000e+01	-2.5881e-11	5.0000e-01	-1.1305e+03	1.6697e+01	2.1942e+03	9.7048e-01	2.9518e-02	1.0000e+00	-2.0562e-08	6.7754e+01	
6.6000e+01	-2.5558e-11	5.0000e-01	-1.1646e+03	1.6940e+01	2.2615e+03	9.7091e-01	2.9086e-02	1.0000e+00	-2.0919e-08	6.8762e+01	
6.7000e+01	-2.5222e-11	5.0000e-01	-1.1993e+03	1.7206e+01	2.3297e+03	9.7133e-01	2.8666e-02	1.0000e+00	-2.1238e-08	6.9769e+01	
6.8000e+01	-2.4876e-11	5.0000e-01	-1.2344e+03	1.7440e+01	2.3990e+03	9.7174e-01	2.8258e-02	1.0000e+00	-2.1520e-08	7.0776e+01	
6.9000e+01	-2.4517e-11	5.0000e-01	-1.2700e+03	1.7692e+01	2.4693e+03	9.7214e-01	2.7862e-02	1.0000e+00	-2.1784e-08	7.1783e+01	
7.0000e+01	-2.4144e-11	5.0000e-01	-1.3062e+03	1.7954e+01	2.5405e+03	9.7252e-01	2.7476e-02	1.0000e+00	-2.2049e-08	7.2790e+01	
7.1000e+01	-2.3751e-11	5.0000e-01	-1.3428e+03	1.8208e+01	2.6128e+03	9.7290e-01	2.7101e-02	1.0000e+00	-2.2324e-08	7.3797e+01	
7.2000e+01	-2.3338e-11	5.0000e-01	-1.3799e+03	1.8431e+01	2.6861e+03	9.7326e-01	2.6737e-02	1.0000e+00	-2.2613e-08	7.4804e+01	
7.3000e+01	-2.2900e-11	5.0000e-01	-1.4176e+03	1.8705e+01	2.7604e+03	9.7362e-01	2.6382e-02	1.0000e+00	-2.2914e-08	7.5811e+01	
7.4000e+01	-2.2438e-11	5.0000e-01	-1.4558e+03	1.8950e+01	2.8357e+03	9.7396e-01	2.6036e-02	1.0000e+00	-2.3223e-08	7.6817e+01	
7.5000e+01	-2.1948e-11	5.0000e-01	-1.4944e+03	1.9197e+01	2.9120e+03	9.7430e-01	2.5699e-02	1.0000e+00	-2.3537e-08	7.7824e+01	
7.6000e+01	-2.1430e-11	5.0000e-01	-1.5336e+03	1.9452e+01	2.9894e+03	9.7463e-01	2.5371e-02	1.0000e+00	-2.3851e-08	7.8830e+01	
7.7000e+01	-2.0882e-11	5.0000e-01	-1.5733e+03	1.9704e+01	3.0677e+03	9.7495e-01	2.5051e-02	1.0000e+00	-2.4162e-08	7.9836e+01	
7.8000e+01	-2.0301e-11	5.0000e-01	-1.6134e+03	1.9961e+01	3.1470e+03	9.7526e-01	2.4739e-02	1.0000e+00	-2.4465e-08	8.0843e+01	
7.9000e+01	-1.9686e-11	5.0000e-01	-1.6541e+03	2.0204e+01	3.2274e+03	9.7556e-01	2.4435e-02	1.0000e+00	-2.4758e-08	8.1849e+01	
8.0000e+01	-1.9034e-11	5.0000e-01	-1.6953e+03	2.0458e+01	3.3087e+03	9.7586e-01	2.4139e-02	1.0000e+00	-2.5039e-08	8.2855e+01	
8.1000e+01	-1.8343e-11	5.0000e-01	-1.7369e+03	2.0703e+01	3.3911e+03	9.7615e-01	2.3849e-02	1.0000e+00	-2.5306e-08	8.3861e+01	
8.2000e+01	-1.7609e-11	5.0000e-01	-1.7791e+03	2.0951e+01	3.4744e+03	9.7643e-01	2.3566e-02	1.0000e+00	-2.5559e-08	8.4867e+01	
8.3000e+01	-1.6829e-11	5.0000e-01	-1.8218e+03	2.1213e+01	3.5588e+03	9.7671e-01	2.3290e-02	1.0000e+00	-2.5794e-08	8.5873e+01	
8.4000e+01	-1.5999e-11	5.0000e-01	-1.8650e+03	2.1474e+01	3.6441e+03	9.7698e-01	2.3021e-02	1.0000e+00	-2.6014e-08	8.6879e+01	
8.5000e+01	-1.5115e-11	5.0000e-01	-1.9087e+03	2.1736e+01	3.7305e+03	9.7724e-01	2.2757e-02	1.0000e+00	-2.6217e-08	8.7884e+01	
8.6000e+01	-1.4171e-11	5.0000e-01	-1.9529e+03	2.1965e+01	3.8179e+03	9.7750e-01	2.2500e-02	1.0000e+00	-2.6406e-08	8.8890e+01	
8.7000e+01	-1.3162e-11	5.0000e-01	-1.9976e+03	2.2220e+01	3.9063e+03	9.7775e-01	2.2248e-02	1.0000e+00	-2.6582e-08	8.9896e+01	
8.8000e+01	-1.2080e-11	5.0000e-01	-2.0428e+03	2.2475e+01	3.9957e+03	9.7800e-01	2.2002e-02	1.0000e+00	-2.6745e-08	9.0901e+01	
8.9000e+01	-1.0920e-11	5.0000e-01	-2.0885e+03	2.2759e+01	4.0860e+03	9.7824e-01	2.1761e-02	1.0000e+00	-2.6893e-08	9.1907e+01	
9.0000e+01	-9.6754e-12	5.0000e-01	-2.1347e+03	2.2946e+01	4.1775e+03	9.7847e-01	2.1526e-02	1.0000e+00	-2.7025e-08	9.2912e+01	
9.1000e+01	-8.3419e-12	5.0000e-01	-2.1814e+03	2.3226e+01	4.2699e+03	9.7870e-01	2.1295e-02	1.0000e+00	-2.7135e-08	9.3918e+01	
9.2000e+01	-6.9183e-12	5.0000e-01	-2.2286e+03	2.3491e+01	4.3633e+03	9.7893e-01	2.1070e-02	1.0000e+00	-2.7217e-08	9.4923e+01	
9.3000e+01	-5.4052e-12	5.0000e-01	-2.2763e+03	2.3735e+01	4.4577e+03	9.7915e-01	2.0849e-02	1.0000e+00	-2.7267e-08	9.5928e+01	
9.4000e+01	-3.7934e-12	5.0000e-01	-2.3245e+03	2.3987e+01	4.5531e+03	9.7937e-01	2.0633e-02	1.0000e+00	-2.7256e-08	9.6933e+01	
9.5000e+01	-1.9593e-12	5.0000e-01	-2.3732e+03	2.4174e+01	4.6497e+03	9.7958e-01	2.0421e-02	1.0000e+00	-2.7146e-08	9.7939e+01	
9.6000e+01	1.7360e-13	5.0000e-01	-2.4224e+03	2.4438e+01	4.7471e+03	9.7979e-01	2.0214e-02	1.0000e+00	-2.7178e-08	9.8944e+01	
9.7000e+01	2.2659e-12	5.0000e-01	-2.4721e+03	2.4676e+01	4.8456e+03	9.7999e-01	2.0010e-02	1.0000e+00	-2.7359e-08	9.9949e+01	
9.8000e+01	4.1976e-12	5.0000e-01	-2.5225e+03	2.5032e+01	4.9448e+03	9.8019e-01	1.9811e-02	1.0000e+00	-2.7111e-08	1.0095e+02	
9.9000e+01	6.6089e-12	5.0000e-01	-2.5730e+03	2.5087e+01	5.0457e+03	9.8038e-01	1.9616e-02	1.0000e+00	-2.5709e-08	1.0196e+02	
1.0000e+02	8.8232e-12	5.0000e-01	-2.6243e+03	2.5437e+01	5.1469e+03	9.8623e-01	1.3775e-02	1.8930e+01	2.4136e+01	1.3769e+03	
1.0100e+02	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	5.2704e+03	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	


==> Data/GD_FG1.dat <==
k	ak	ck	bk	dk	
1.0000e+00	1.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	
2.0000e+00	9.9993e-01	-4.9175e-01	1.8158e+00	2.9971e+00	
3.0000e+00	9.9982e-01	-4.8644e-01	4.7778e+00	5.0077e+00	
4.0000e+00	9.9967e-01	-4.8046e-01	9.3506e+00	7.0254e+00	
5.0000e+00	9.9947e-01	-4.7383e-01	1.5501e+01	9.0513e+00	
6.0000e+00	9.9920e-01	-4.6646e-01	2.3195e+01	1.1086e+01	
7.0000e+00	9.9887e-01	-4.5841e-01	3.2398e+01	1.3131e+01	
8.0000e+00	9.9847e-01	-4.4966e-01	4.3078e+01	1.5187e+01	
9.0000e+00	9.9798e-01	-4.4010e-01	5.5202e+01	1.7255e+01	
1.0000e+01	9.9741e-01	-4.2965e-01	6.8735e+01	1.9336e+01	
1.1000e+01	9.9673e-01	-4.1829e-01	8.3641e+01	2.1432e+01	
1.2000e+01	9.9594e-01	-4.0605e-01	9.9881e+01	2.3543e+01	
1.3000e+01	9.9502e-01	-3.9292e-01	1.1741e+02	2.5672e+01	
1.4000e+01	9.9396e-01	-3.7887e-01	1.3619e+02	2.7820e+01	
1.5000e+01	9.9275e-01	-3.6390e-01	1.5618e+02	2.9989e+01	
1.6000e+01	9.9137e-01	-3.4799e-01	1.7732e+02	3.2180e+01	
1.7000e+01	9.8980e-01	-3.3111e-01	1.9957e+02	3.4396e+01	
1.8000e+01	9.8801e-01	-3.1328e-01	2.2286e+02	3.6639e+01	
1.9000e+01	9.8600e-01	-2.9457e-01	2.4713e+02	3.8912e+01	
2.0000e+01	9.8372e-01	-2.7511e-01	2.7232e+02	4.1218e+01	
2.1000e+01	9.8116e-01	-2.5510e-01	2.9836e+02	4.3560e+01	
2.2000e+01	9.7828e-01	-2.3475e-01	3.2520e+02	4.5941e+01	
2.3000e+01	9.7506e-01	-2.1433e-01	3.5278e+02	4.8366e+01	
2.4000e+01	9.7145e-01	-1.9414e-01	3.8104e+02	5.0838e+01	
2.5000e+01	9.6744e-01	-1.7449e-01	4.0996e+02	5.3359e+01	
2.6000e+01	9.6298e-01	-1.5570e-01	4.3952e+02	5.5934e+01	
2.7000e+01	9.5804e-01	-1.3805e-01	4.6972e+02	5.8564e+01	
2.8000e+01	9.5260e-01	-1.2189e-01	5.0060e+02	6.1252e+01	
2.9000e+01	9.4664e-01	-1.0748e-01	5.3221e+02	6.3998e+01	
3.0000e+01	9.4012e-01	-9.5021e-02	5.6466e+02	6.6803e+01	
3.1000e+01	9.3306e-01	-8.4676e-02	5.9809e+02	6.9665e+01	
3.2000e+01	9.2543e-01	-7.6682e-02	6.3268e+02	7.2582e+01	
3.3000e+01	9.1725e-01	-7.1310e-02	6.6868e+02	7.5549e+01	
3.4000e+01	9.0855e-01	-6.8934e-02	7.0637e+02	7.8561e+01	
3.5000e+01	8.9937e-01	-7.0458e-02	7.4611e+02	8.1610e+01	
3.6000e+01	8.8978e-01	-7.7493e-02	7.8835e+02	8.4687e+01	
3.7000e+01	8.7989e-01	-9.3112e-02	8.3361e+02	8.7782e+01	
3.8000e+01	8.6985e-01	-1.2255e-01	8.8263e+02	9.0884e+01	
3.9000e+01	8.5988e-01	-1.7324e-01	9.3624e+02	9.3980e+01	
4.0000e+01	8.5020e-01	-2.5144e-01	9.9520e+02	9.7054e+01	
4.1000e+01	8.4090e-01	-3.5441e-01	1.0597e+03	1.0009e+02	
4.2000e+01	8.3181e-01	-4.6547e-01	1.1288e+03	1.0308e+02	
4.3000e+01	8.2260e-01	-5.6123e-01	1.2014e+03	1.0602e+02	
4.4000e+01	8.1297e-01	-6.2670e-01	1.2762e+03	1.0892e+02	
4.5000e+01	8.0280e-01	-6.6336e-01	1.3532e+03	1.1177e+02	
4.6000e+01	7.9216e-01	-6.8446e-01	1.4325e+03	1.1461e+02	
4.7000e+01	7.8116e-01	-7.0523e-01	1.5148e+03	1.1745e+02	
4.8000e+01	7.6990e-01	-7.3468e-01	1.6002e+03	1.2028e+02	
4.9000e+01	7.5843e-01	-7.7224e-01	1.6890e+03	1.2311e+02	
5.0000e+01	7.4679e-01	-8.0858e-01	1.7812e+03	1.2591e+02	
5.1000e+01	7.3507e-01	-8.3066e-01	1.8772e+03	1.2865e+02	
5.2000e+01	7.2346e-01	-8.2741e-01	1.9772e+03	1.3127e+02	
5.3000e+01	7.1230e-01	-7.9668e-01	2.0820e+03	1.3375e+02	
5.4000e+01	7.0167e-01	-7.4194e-01	2.1915e+03	1.3608e+02	
5.5000e+01	6.9128e-01	-6.7744e-01	2.3050e+03	1.3834e+02	
5.6000e+01	6.8098e-01	-6.3751e-01	2.4221e+03	1.4059e+02	
5.7000e+01	6.7062e-01	-6.3782e-01	2.5422e+03	1.4288e+02	
5.8000e+01	6.6005e-01	-6.5492e-01	2.6652e+03	1.4519e+02	
5.9000e+01	6.4922e-01	-6.4036e-01	2.7908e+03	1.4741e+02	
6.0000e+01	6.3832e-01	-5.5765e-01	2.9194e+03	1.4946e+02	
6.1000e+01	6.2765e-01	-4.1079e-01	3.0514e+03	1.5131e+02	
6.2000e+01	6.1732e-01	-2.4029e-01	3.1868e+03	1.5306e+02	
6.3000e+01	6.0706e-01	-9.9097e-02	3.3253e+03	1.5481e+02	
6.4000e+01	5.9666e-01	-1.5643e-02	3.4664e+03	1.5664e+02	
6.5000e+01	5.8592e-01	4.8103e-02	3.6099e+03	1.5851e+02	
6.6000e+01	5.7489e-01	1.6680e-01	3.7556e+03	1.6023e+02	
6.7000e+01	5.6388e-01	3.6019e-01	3.9040e+03	1.6177e+02	
6.8000e+01	5.5290e-01	5.7665e-01	4.0551e+03	1.6321e+02	
6.9000e+01	5.4175e-01	7.4951e-01	4.2087e+03	1.6470e+02	
7.0000e+01	5.3022e-01	8.7178e-01	4.3644e+03	1.6628e+02	
7.1000e+01	5.1831e-01	1.0152e+00	4.5223e+03	1.6779e+02	
7.2000e+01	5.0630e-01	1.2129e+00	4.6825e+03	1.6915e+02	
7.3000e+01	4.9405e-01	1.4128e+00	4.8450e+03	1.7048e+02	
7.4000e+01	4.8138e-01	1.5622e+00	5.0095e+03	1.7187e+02	
7.5000e+01	4.6834e-01	1.7005e+00	5.1762e+03	1.7326e+02	
7.6000e+01	4.5512e-01	1.8718e+00	5.3451e+03	1.7455e+02	
7.7000e+01	4.4148e-01	2.0331e+00	5.5159e+03	1.7581e+02	
7.8000e+01	4.2737e-01	2.1471e+00	5.6888e+03	1.7715e+02	
7.9000e+01	4.1319e-01	2.2590e+00	5.8638e+03	1.7843e+02	
8.0000e+01	3.9855e-01	2.3947e+00	6.0407e+03	1.7963e+02	
8.1000e+01	3.8343e-01	2.4987e+00	6.2195e+03	1.8085e+02	
8.2000e+01	3.6824e-01	2.5788e+00	6.4003e+03	1.8206e+02	
8.3000e+01	3.5233e-01	2.6519e+00	6.5827e+03	1.8326e+02	
8.4000e+01	3.3642e-01	2.6813e+00	6.7671e+03	1.8447e+02	
8.5000e+01	3.2024e-01	2.7222e+00	6.9532e+03	1.8562e+02	
8.6000e+01	3.0348e-01	2.7416e+00	7.1409e+03	1.8675e+02	
8.7000e+01	2.8665e-01	2.7260e+00	7.3302e+03	1.8789e+02	
8.8000e+01	2.6929e-01	2.6926e+00	7.5210e+03	1.8902e+02	
8.9000e+01	2.5173e-01	2.6468e+00	7.7133e+03	1.9010e+02	
9.0000e+01	2.3381e-01	2.5331e+00	7.9070e+03	1.9126e+02	
9.1000e+01	2.1616e-01	2.4157e+00	8.1019e+03	1.9235e+02	
9.2000e+01	1.9800e-01	2.3281e+00	8.2980e+03	1.9332e+02	
9.3000e+01	1.8019e-01	2.1430e+00	8.4953e+03	1.9441e+02	
9.4000e+01	1.6267e-01	1.9062e+00	8.6936e+03	1.9552e+02	
9.5000e+01	1.4487e-01	1.6779e+00	8.8928e+03	1.9655e+02	
9.6000e+01	1.2638e-01	1.4600e+00	9.0926e+03	1.9750e+02	
9.7000e+01	1.0966e-01	1.1740e+00	9.2933e+03	1.9849e+02	
9.8000e+01	9.0890e-02	8.7157e-01	9.4944e+03	1.9947e+02	
9.9000e+01	6.8999e-02	5.7105e-01	9.6959e+03	2.0038e+02	
1.0000e+02	3.3031e-02	3.0071e-01	9.8978e+03	2.0121e+02	
1.0100e+02	0.0000e+00	0.0000e+00	1.0201e+04	0.0000e+00	


==> Data/GD_FG2.dat <==
k	ak	ck	bk	dk	
1.0000e+00	1.0000e+00	0.0000e+00	0.0000e+00	1.0000e+00	
2.0000e+00	9.9998e-01	1.5613e-03	2.8434e+00	3.0000e+00	
3.0000e+00	9.9996e-01	3.6479e-03	7.6380e+00	5.0000e+00	
4.0000e+00	9.9994e-01	6.1976e-03	1.4391e+01	7.0000e+00	
5.0000e+00	9.9991e-01	9.1908e-03	2.3107e+01	9.0000e+00	
6.0000e+00	9.9987e-01	1.2626e-02	3.3785e+01	1.1000e+01	
7.0000e+00	9.9983e-01	1.6506e-02	4.6429e+01	1.3000e+01	
8.0000e+00	9.9978e-01	2.0824e-02	6.1039e+01	1.5000e+01	
9.0000e+00	9.9973e-01	2.5581e-02	7.7616e+01	1.7000e+01	
1.0000e+01	9.9967e-01	3.0799e-02	9.6161e+01	1.9000e+01	
1.1000e+01	9.9960e-01	3.6522e-02	1.1667e+02	2.1000e+01	
1.2000e+01	9.9953e-01	4.2815e-02	1.3914e+02	2.3000e+01	
1.3000e+01	9.9944e-01	4.9747e-02	1.6356e+02	2.5000e+01	
1.4000e+01	9.9935e-01	5.7390e-02	1.8994e+02	2.7000e+01	
1.5000e+01	9.9925e-01	6.5800e-02	2.1827e+02	2.9000e+01	
1.6000e+01	9.9913e-01	7.5008e-02	2.4854e+02	3.1000e+01	
1.7000e+01	9.9900e-01	8.5022e-02	2.8076e+02	3.3000e+01	
1.8000e+01	9.9886e-01	9.5813e-02	3.1494e+02	3.5000e+01	
1.9000e+01	9.9871e-01	1.0732e-01	3.5108e+02	3.7000e+01	
2.0000e+01	9.9855e-01	1.1945e-01	3.8919e+02	3.9000e+01	
2.1000e+01	9.9837e-01	1.3209e-01	4.2929e+02	4.1000e+01	
2.2000e+01	9.9819e-01	1.4514e-01	4.7138e+02	4.3000e+01	
2.3000e+01	9.9800e-01	1.5852e-01	5.1546e+02	4.5000e+01	
2.4000e+01	9.9779e-01	1.7231e-01	5.6154e+02	4.7000e+01	
2.5000e+01	9.9758e-01	1.8674e-01	6.0960e+02	4.9000e+01	
2.6000e+01	9.9734e-01	2.0229e-01	6.5961e+02	5.1000e+01	
2.7000e+01	9.9707e-01	2.1966e-01	7.1151e+02	5.3000e+01	
2.8000e+01	9.9676e-01	2.3972e-01	7.6524e+02	5.5000e+01	
2.9000e+01	9.9640e-01	2.6334e-01	8.2076e+02	5.7000e+01	
3.0000e+01	9.9596e-01	2.9111e-01	8.7802e+02	5.9000e+01	
3.1000e+01	9.9545e-01	3.2330e-01	9.3702e+02	6.1000e+01	
3.2000e+01	9.9486e-01	3.5986e-01	9.9778e+02	6.3000e+01	
3.3000e+01	9.9420e-01	4.0074e-01	1.0603e+03	6.5000e+01	
3.4000e+01	9.9345e-01	4.4586e-01	1.1246e+03	6.7000e+01	
3.5000e+01	9.9262e-01	4.9514e-01	1.1908e+03	6.9000e+01	
3.6000e+01	9.9170e-01	5.4844e-01	1.2587e+03	7.1000e+01	
3.7000e+01	9.9070e-01	6.0548e-01	1.3286e+03	7.3000e+01	
3.8000e+01	9.8961e-01	6.6588e-01	1.4003e+03	7.5000e+01	
3.9000e+01	9.8845e-01	7.2923e-01	1.4740e+03	7.7000e+01	
4.0000e+01	9.8719e-01	7.9536e-01	1.5496e+03	7.9000e+01	
4.1000e+01	9.8585e-01	8.6480e-01	1.6272e+03	8.1000e+01	
4.2000e+01	9.8438e-01	9.3876e-01	1.7066e+03	8.3000e+01	
4.3000e+01	9.8277e-01	1.0182e+00	1.7878e+03	8.5000e+01	
4.4000e+01	9.8101e-01	1.1032e+00	1.8709e+03	8.7000e+01	
4.5000e+01	9.7910e-01	1.1934e+00	1.9559e+03	8.9000e+01	
4.6000e+01	9.7703e-01	1.2884e+00	2.0427e+03	9.1000e+01	
4.7000e+01	9.7480e-01	1.3883e+00	2.1315e+03	9.3000e+01	
4.8000e+01	9.7239e-01	1.4931e+00	2.2222e+03	9.5000e+01	
4.9000e+01	9.6980e-01	1.6033e+00	2.3149e+03	9.7000e+01	
5.0000e+01	9.6700e-01	1.7190e+00	2.4095e+03	9.9000e+01	
5.1000e+01	9.6398e-01	1.8400e+00	2.5060e+03	1.0100e+02	
5.2000e+01	9.6073e-01	1.9665e+00	2.6045e+03	1.0300e+02	
5.3000e+01	9.5722e-01	2.0990e+00	2.7050e+03	1.0500e+02	
5.4000e+01	9.5341e-01	2.2392e+00	2.8074e+03	1.0700e+02	
5.5000e+01	9.4927e-01	2.3875e+00	2.9116e+03	1.0900e+02	
5.6000e+01	9.4476e-01	2.5441e+00	3.0178e+03	1.1100e+02	
5.7000e+01	9.3987e-01	2.7092e+00	3.1259e+03	1.1300e+02	
5.8000e+01	9.3456e-01	2.8829e+00	3.2360e+03	1.1500e+02	
5.9000e+01	9.2880e-01	3.0651e+00	3.3480e+03	1.1700e+02	
6.0000e+01	9.2257e-01	3.2555e+00	3.4621e+03	1.1900e+02	
6.1000e+01	9.1584e-01	3.4539e+00	3.5782e+03	1.2100e+02	
6.2000e+01	9.0853e-01	3.6622e+00	3.6963e+03	1.2300e+02	
6.3000e+01	9.0058e-01	3.8810e+00	3.8165e+03	1.2500e+02	
6.4000e+01	8.9194e-01	4.1101e+00	3.9386e+03	1.2700e+02	
6.5000e+01	8.8256e-01	4.3491e+00	4.0629e+03	1.2900e+02	
6.6000e+01	8.7241e-01	4.5972e+00	4.1893e+03	1.3100e+02	
6.7000e+01	8.6148e-01	4.8519e+00	4.3180e+03	1.3300e+02	
6.8000e+01	8.4963e-01	5.1162e+00	4.4489e+03	1.3500e+02	
6.9000e+01	8.3675e-01	5.3908e+00	4.5819e+03	1.3700e+02	
7.0000e+01	8.2284e-01	5.6730e+00	4.7173e+03	1.3900e+02	
7.1000e+01	8.0789e-01	5.9592e+00	4.8551e+03	1.4100e+02	
7.2000e+01	7.9197e-01	6.2446e+00	4.9955e+03	1.4300e+02	
7.3000e+01	7.7471e-01	6.5370e+00	5.1383e+03	1.4500e+02	
7.4000e+01	7.5608e-01	6.8336e+00	5.2835e+03	1.4700e+02	
7.5000e+01	7.3631e-01	7.1234e+00	5.4315e+03	1.4900e+02	
7.6000e+01	7.1560e-01	7.3981e+00	5.5825e+03	1.5100e+02	
7.7000e+01	6.9311e-01	7.6760e+00	5.7360e+03	1.5300e+02	
7.8000e+01	6.6921e-01	7.9427e+00	5.8922e+03	1.5500e+02	
7.9000e+01	6.4487e-01	8.1717e+00	6.0519e+03	1.5700e+02	
8.0000e+01	6.1870e-01	8.3925e+00	6.2142e+03	1.5900e+02	
8.1000e+01	5.9108e-01	8.5913e+00	6.3794e+03	1.6100e+02	
8.2000e+01	5.6346e-01	8.7347e+00	6.5482e+03	1.6300e+02	
8.3000e+01	5.3343e-01	8.8689e+00	6.7194e+03	1.6500e+02	
8.4000e+01	5.0403e-01	8.9315e+00	6.8941e+03	1.6700e+02	
8.5000e+01	4.7241e-01	8.9730e+00	7.0713e+03	1.6900e+02	
8.6000e+01	4.4159e-01	8.9385e+00	7.2519e+03	1.7100e+02	
8.7000e+01	4.0945e-01	8.8624e+00	7.4349e+03	1.7300e+02	
8.8000e+01	3.7791e-01	8.7133e+00	7.6209e+03	1.7500e+02	
8.9000e+01	3.4461e-01	8.5241e+00	7.8091e+03	1.7700e+02	
9.0000e+01	3.1440e-01	8.2312e+00	8.0001e+03	1.7900e+02	
9.1000e+01	2.8268e-01	7.8946e+00	8.1931e+03	1.8100e+02	
9.2000e+01	2.5188e-01	7.4853e+00	8.3880e+03	1.8300e+02	
9.3000e+01	2.2267e-01	7.0001e+00	8.5849e+03	1.8500e+02	
9.4000e+01	1.9550e-01	6.4402e+00	8.7834e+03	1.8700e+02	
9.5000e+01	1.6694e-01	5.8356e+00	8.9831e+03	1.8900e+02	
9.6000e+01	1.4164e-01	5.1544e+00	9.1840e+03	1.9100e+02	
9.7000e+01	1.1615e-01	4.4236e+00	9.3858e+03	1.9300e+02	
9.8000e+01	8.8959e-02	3.6485e+00	9.5883e+03	1.9500e+02	
9.9000e+01	6.3248e-02	2.8147e+00	9.7915e+03	1.9700e+02	
1.0000e+02	3.2158e-02	1.9399e+00	9.9950e+03	1.9900e+02	
1.0100e+02	0.0000e+00	0.0000e+00	1.0201e+04	2.0100e+02	


==> Data/GD_FG3.dat <==
k	ak	ck	bk	dk	
1.0000e+00	1.0000e+00	0.0000e+00	0.0000e+00	1.0000e+00	
2.0000e+00	1.0000e+00	0.0000e+00	3.0000e+00	3.0000e+00	
3.0000e+00	1.0000e+00	0.0000e+00	8.0000e+00	5.0000e+00	
4.0000e+00	1.0000e+00	0.0000e+00	1.5000e+01	7.0000e+00	
5.0000e+00	1.0000e+00	0.0000e+00	2.4000e+01	9.0000e+00	
6.0000e+00	1.0000e+00	0.0000e+00	3.5000e+01	1.1000e+01	
7.0000e+00	1.0000e+00	0.0000e+00	4.8000e+01	1.3000e+01	
8.0000e+00	1.0000e+00	0.0000e+00	6.3000e+01	1.5000e+01	
9.0000e+00	1.0000e+00	0.0000e+00	8.0000e+01	1.7000e+01	
1.0000e+01	1.0000e+00	0.0000e+00	9.9000e+01	1.9000e+01	
1.1000e+01	1.0000e+00	0.0000e+00	1.2000e+02	2.1000e+01	
1.2000e+01	1.0000e+00	0.0000e+00	1.4300e+02	2.3000e+01	
1.3000e+01	1.0000e+00	0.0000e+00	1.6800e+02	2.5000e+01	
1.4000e+01	1.0000e+00	0.0000e+00	1.9500e+02	2.7000e+01	
1.5000e+01	1.0000e+00	0.0000e+00	2.2400e+02	2.9000e+01	
1.6000e+01	1.0000e+00	0.0000e+00	2.5500e+02	3.1000e+01	
1.7000e+01	1.0000e+00	0.0000e+00	2.8800e+02	3.3000e+01	
1.8000e+01	1.0000e+00	0.0000e+00	3.2300e+02	3.5000e+01	
1.9000e+01	1.0000e+00	0.0000e+00	3.6000e+02	3.7000e+01	
2.0000e+01	1.0000e+00	0.0000e+00	3.9900e+02	3.9000e+01	
2.1000e+01	1.0000e+00	0.0000e+00	4.4000e+02	4.1000e+01	
2.2000e+01	1.0000e+00	0.0000e+00	4.8300e+02	4.3000e+01	
2.3000e+01	1.0000e+00	0.0000e+00	5.2800e+02	4.5000e+01	
2.4000e+01	1.0000e+00	0.0000e+00	5.7500e+02	4.7000e+01	
2.5000e+01	1.0000e+00	0.0000e+00	6.2400e+02	4.9000e+01	
2.6000e+01	1.0000e+00	0.0000e+00	6.7500e+02	5.1000e+01	
2.7000e+01	1.0000e+00	0.0000e+00	7.2800e+02	5.3000e+01	
2.8000e+01	1.0000e+00	0.0000e+00	7.8300e+02	5.5000e+01	
2.9000e+01	1.0000e+00	0.0000e+00	8.4000e+02	5.7000e+01	
3.0000e+01	1.0000e+00	0.0000e+00	8.9900e+02	5.9000e+01	
3.1000e+01	1.0000e+00	0.0000e+00	9.6000e+02	6.1000e+01	
3.2000e+01	1.0000e+00	0.0000e+00	1.0230e+03	6.3000e+01	
3.3000e+01	1.0000e+00	0.0000e+00	1.0880e+03	6.5000e+01	
3.4000e+01	1.0000e+00	0.0000e+00	1.1550e+03	6.7000e+01	
3.5000e+01	1.0000e+00	0.0000e+00	1.2240e+03	6.9000e+01	
3.6000e+01	1.0000e+00	0.0000e+00	1.2950e+03	7.1000e+01	
3.7000e+01	1.0000e+00	0.0000e+00	1.3680e+03	7.3000e+01	
3.8000e+01	1.0000e+00	0.0000e+00	1.4430e+03	7.5000e+01	
3.9000e+01	1.0000e+00	0.0000e+00	1.5200e+03	7.7000e+01	
4.0000e+01	1.0000e+00	0.0000e+00	1.5990e+03	7.9000e+01	
4.1000e+01	1.0000e+00	0.0000e+00	1.6800e+03	8.1000e+01	
4.2000e+01	1.0000e+00	0.0000e+00	1.7630e+03	8.3000e+01	
4.3000e+01	1.0000e+00	0.0000e+00	1.8480e+03	8.5000e+01	
4.4000e+01	1.0000e+00	0.0000e+00	1.9350e+03	8.7000e+01	
4.5000e+01	1.0000e+00	0.0000e+00	2.0240e+03	8.9000e+01	
4.6000e+01	1.0000e+00	0.0000e+00	2.1150e+03	9.1000e+01	
4.7000e+01	1.0000e+00	0.0000e+00	2.2080e+03	9.3000e+01	
4.8000e+01	1.0000e+00	0.0000e+00	2.3030e+03	9.5000e+01	
4.9000e+01	1.0000e+00	0.0000e+00	2.4000e+03	9.7000e+01	
5.0000e+01	1.0000e+00	0.0000e+00	2.4990e+03	9.9000e+01	
5.1000e+01	1.0000e+00	0.0000e+00	2.6000e+03	1.0100e+02	
5.2000e+01	1.0000e+00	0.0000e+00	2.7030e+03	1.0300e+02	
5.3000e+01	1.0000e+00	0.0000e+00	2.8080e+03	1.0500e+02	
5.4000e+01	1.0000e+00	0.0000e+00	2.9150e+03	1.0700e+02	
5.5000e+01	1.0000e+00	0.0000e+00	3.0240e+03	1.0900e+02	
5.6000e+01	1.0000e+00	0.0000e+00	3.1350e+03	1.1100e+02	
5.7000e+01	1.0000e+00	0.0000e+00	3.2480e+03	1.1300e+02	
5.8000e+01	1.0000e+00	0.0000e+00	3.3630e+03	1.1500e+02	
5.9000e+01	1.0000e+00	0.0000e+00	3.4800e+03	1.1700e+02	
6.0000e+01	1.0000e+00	0.0000e+00	3.5990e+03	1.1900e+02	
6.1000e+01	1.0000e+00	0.0000e+00	3.7200e+03	1.2100e+02	
6.2000e+01	1.0000e+00	0.0000e+00	3.8430e+03	1.2300e+02	
6.3000e+01	1.0000e+00	0.0000e+00	3.9680e+03	1.2500e+02	
6.4000e+01	1.0000e+00	0.0000e+00	4.0950e+03	1.2700e+02	
6.5000e+01	1.0000e+00	0.0000e+00	4.2240e+03	1.2900e+02	
6.6000e+01	1.0000e+00	0.0000e+00	4.3550e+03	1.3100e+02	
6.7000e+01	1.0000e+00	0.0000e+00	4.4880e+03	1.3300e+02	
6.8000e+01	1.0000e+00	0.0000e+00	4.6230e+03	1.3500e+02	
6.9000e+01	1.0000e+00	0.0000e+00	4.7600e+03	1.3700e+02	
7.0000e+01	1.0000e+00	0.0000e+00	4.8990e+03	1.3900e+02	
7.1000e+01	1.0000e+00	0.0000e+00	5.0400e+03	1.4100e+02	
7.2000e+01	1.0000e+00	0.0000e+00	5.1830e+03	1.4300e+02	
7.3000e+01	1.0000e+00	0.0000e+00	5.3280e+03	1.4500e+02	
7.4000e+01	1.0000e+00	0.0000e+00	5.4750e+03	1.4700e+02	
7.5000e+01	1.0000e+00	0.0000e+00	5.6240e+03	1.4900e+02	
7.6000e+01	1.0000e+00	0.0000e+00	5.7750e+03	1.5100e+02	
7.7000e+01	1.0000e+00	0.0000e+00	5.9280e+03	1.5300e+02	
7.8000e+01	1.0000e+00	0.0000e+00	6.0830e+03	1.5500e+02	
7.9000e+01	1.0000e+00	0.0000e+00	6.2400e+03	1.5700e+02	
8.0000e+01	1.0000e+00	0.0000e+00	6.3990e+03	1.5900e+02	
8.1000e+01	1.0000e+00	0.0000e+00	6.5600e+03	1.6100e+02	
8.2000e+01	1.0000e+00	0.0000e+00	6.7230e+03	1.6300e+02	
8.3000e+01	1.0000e+00	0.0000e+00	6.8880e+03	1.6500e+02	
8.4000e+01	1.0000e+00	0.0000e+00	7.0550e+03	1.6700e+02	
8.5000e+01	1.0000e+00	0.0000e+00	7.2240e+03	1.6900e+02	
8.6000e+01	1.0000e+00	0.0000e+00	7.3950e+03	1.7100e+02	
8.7000e+01	1.0000e+00	0.0000e+00	7.5680e+03	1.7300e+02	
8.8000e+01	1.0000e+00	0.0000e+00	7.7430e+03	1.7500e+02	
8.9000e+01	1.0000e+00	0.0000e+00	7.9200e+03	1.7700e+02	
9.0000e+01	1.0000e+00	0.0000e+00	8.0990e+03	1.7900e+02	
9.1000e+01	1.0000e+00	0.0000e+00	8.2800e+03	1.8100e+02	
9.2000e+01	1.0000e+00	0.0000e+00	8.4630e+03	1.8300e+02	
9.3000e+01	1.0000e+00	0.0000e+00	8.6480e+03	1.8500e+02	
9.4000e+01	1.0000e+00	0.0000e+00	8.8350e+03	1.8700e+02	
9.5000e+01	1.0000e+00	0.0000e+00	9.0240e+03	1.8900e+02	
9.6000e+01	1.0000e+00	0.0000e+00	9.2150e+03	1.9100e+02	
9.7000e+01	1.0000e+00	0.0000e+00	9.4080e+03	1.9300e+02	
9.8000e+01	1.0000e+00	0.0000e+00	9.6030e+03	1.9500e+02	
9.9000e+01	1.0000e+00	0.0000e+00	9.8000e+03	1.9700e+02	
1.0000e+02	1.0000e+00	0.0000e+00	9.9990e+03	1.9900e+02	
1.0100e+02	1.0000e+00	0.0000e+00	1.0200e+04	2.0100e+02	


==> Data/GD_FG4.dat <==
k	ak	ck	bk	dk	
1.0000e+00	1.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	
2.0000e+00	9.9999e-01	3.4311e-03	2.9931e+00	0.0000e+00	
3.0000e+00	9.9994e-01	1.3819e-02	5.9792e+00	0.0000e+00	
4.0000e+00	9.9986e-01	2.4374e-02	8.9855e+00	0.0000e+00	
5.0000e+00	9.9974e-01	3.5148e-02	1.2012e+01	0.0000e+00	
6.0000e+00	9.9958e-01	4.6148e-02	1.5060e+01	0.0000e+00	
7.0000e+00	9.9937e-01	5.7377e-02	1.8128e+01	0.0000e+00	
8.0000e+00	9.9913e-01	6.8844e-02	2.1218e+01	0.0000e+00	
9.0000e+00	9.9885e-01	8.0553e-02	2.4330e+01	0.0000e+00	
1.0000e+01	9.9851e-01	9.2512e-02	2.7464e+01	0.0000e+00	
1.1000e+01	9.9814e-01	1.0473e-01	3.0620e+01	0.0000e+00	
1.2000e+01	9.9771e-01	1.1721e-01	3.3799e+01	0.0000e+00	
1.3000e+01	9.9724e-01	1.2995e-01	3.7001e+01	0.0000e+00	
1.4000e+01	9.9671e-01	1.4298e-01	4.0226e+01	0.0000e+00	
1.5000e+01	9.9613e-01	1.5629e-01	4.3476e+01	0.0000e+00	
1.6000e+01	9.9550e-01	1.6990e-01	4.6750e+01	0.0000e+00	
1.7000e+01	9.9480e-01	1.8380e-01	5.0048e+01	0.0000e+00	
1.8000e+01	9.9405e-01	1.9802e-01	5.3372e+01	0.0000e+00	
1.9000e+01	9.9324e-01	2.1256e-01	5.6721e+01	0.0000e+00	
2.0000e+01	9.9236e-01	2.2742e-01	6.0096e+01	0.0000e+00	
2.1000e+01	9.9142e-01	2.4262e-01	6.3497e+01	0.0000e+00	
2.2000e+01	9.9041e-01	2.5817e-01	6.6926e+01	0.0000e+00	
2.3000e+01	9.8933e-01	2.7408e-01	7.0382e+01	0.0000e+00	
2.4000e+01	9.8818e-01	2.9036e-01	7.3865e+01	0.0000e+00	
2.5000e+01	9.8695e-01	3.0701e-01	7.7377e+01	0.0000e+00	
2.6000e+01	9.8564e-01	3.2406e-01	8.0918e+01	0.0000e+00	
2.7000e+01	9.8425e-01	3.4151e-01	8.4488e+01	0.0000e+00	
2.8000e+01	9.8278e-01	3.5937e-01	8.8088e+01	0.0000e+00	
2.9000e+01	9.8121e-01	3.7766e-01	9.1719e+01	0.0000e+00	
3.0000e+01	9.7956e-01	3.9639e-01	9.5380e+01	0.0000e+00	
3.1000e+01	9.7781e-01	4.1557e-01	9.9073e+01	0.0000e+00	
3.2000e+01	9.7597e-01	4.3522e-01	1.0280e+02	0.0000e+00	
3.3000e+01	9.7402e-01	4.5536e-01	1.0656e+02	0.0000e+00	
3.4000e+01	9.7196e-01	4.7599e-01	1.1035e+02	0.0000e+00	
3.5000e+01	9.6980e-01	4.9714e-01	1.1417e+02	0.0000e+00	
3.6000e+01	9.6752e-01	5.1882e-01	1.1803e+02	0.0000e+00	
3.7000e+01	9.6513e-01	5.4105e-01	1.2193e+02	0.0000e+00	
3.8000e+01	9.6261e-01	5.6385e-01	1.2586e+02	0.0000e+00	
3.9000e+01	9.5996e-01	5.8723e-01	1.2983e+02	0.0000e+00	
4.0000e+01	9.5718e-01	6.1122e-01	1.3384e+02	0.0000e+00	
4.1000e+01	9.5427e-01	6.3583e-01	1.3788e+02	0.0000e+00	
4.2000e+01	9.5120e-01	6.6109e-01	1.4197e+02	0.0000e+00	
4.3000e+01	9.4799e-01	6.8702e-01	1.4609e+02	0.0000e+00	
4.4000e+01	9.4462e-01	7.1364e-01	1.5025e+02	0.0000e+00	
4.5000e+01	9.4109e-01	7.4098e-01	1.5446e+02	0.0000e+00	
4.6000e+01	9.3740e-01	7.6907e-01	1.5871e+02	0.0000e+00	
4.7000e+01	9.3352e-01	7.9792e-01	1.6300e+02	0.0000e+00	
4.8000e+01	9.2947e-01	8.2757e-01	1.6734e+02	0.0000e+00	
4.9000e+01	9.2522e-01	8.5804e-01	1.7172e+02	0.0000e+00	
5.0000e+01	9.2077e-01	8.8937e-01	1.7615e+02	0.0000e+00	
5.1000e+01	9.1612e-01	9.2159e-01	1.8063e+02	0.0000e+00	
5.2000e+01	9.1125e-01	9.5473e-01	1.8515e+02	0.0000e+00	
5.3000e+01	9.0615e-01	9.8883e-01	1.8973e+02	0.0000e+00	
5.4000e+01	9.0082e-01	1.0239e+00	1.9435e+02	0.0000e+00	
5.5000e+01	8.9525e-01	1.0600e+00	1.9903e+02	0.0000e+00	
5.6000e+01	8.8941e-01	1.0972e+00	2.0376e+02	0.0000e+00	
5.7000e+01	8.8331e-01	1.1355e+00	2.0855e+02	0.0000e+00	
5.8000e+01	8.7693e-01	1.1750e+00	2.1339e+02	0.0000e+00	
5.9000e+01	8.7026e-01	1.2156e+00	2.1829e+02	0.0000e+00	
6.0000e+01	8.6328e-01	1.2575e+00	2.2325e+02	0.0000e+00	
6.1000e+01	8.5598e-01	1.3007e+00	2.2827e+02	0.0000e+00	
6.2000e+01	8.4835e-01	1.3453e+00	2.3335e+02	0.0000e+00	
6.3000e+01	8.4036e-01	1.3913e+00	2.3849e+02	0.0000e+00	
6.4000e+01	8.3201e-01	1.4387e+00	2.4370e+02	0.0000e+00	
6.5000e+01	8.2327e-01	1.4877e+00	2.4898e+02	0.0000e+00	
6.6000e+01	8.1413e-01	1.5383e+00	2.5432e+02	0.0000e+00	
6.7000e+01	8.0457e-01	1.5906e+00	2.5974e+02	0.0000e+00	
6.8000e+01	7.9456e-01	1.6446e+00	2.6522e+02	0.0000e+00	
6.9000e+01	7.8408e-01	1.7004e+00	2.7078e+02	0.0000e+00	
7.0000e+01	7.7312e-01	1.7582e+00	2.7642e+02	0.0000e+00	
7.1000e+01	7.6164e-01	1.8179e+00	2.8214e+02	0.0000e+00	
7.2000e+01	7.4962e-01	1.8797e+00	2.8794e+02	0.0000e+00	
7.3000e+01	7.3703e-01	1.9437e+00	2.9382e+02	0.0000e+00	
7.4000e+01	7.2385e-01	2.0101e+00	2.9978e+02	0.0000e+00	
7.5000e+01	7.1003e-01	2.0788e+00	3.0584e+02	0.0000e+00	
7.6000e+01	6.9555e-01	2.1500e+00	3.1198e+02	0.0000e+00	
7.7000e+01	6.8037e-01	2.2238e+00	3.1822e+02	0.0000e+00	
7.8000e+01	6.6445e-01	2.3005e+00	3.2456e+02	0.0000e+00	
7.9000e+01	6.4775e-01	2.3800e+00	3.3099e+02	0.0000e+00	
8.0000e+01	6.3023e-01	2.4626e+00	3.3753e+02	0.0000e+00	
8.1000e+01	6.1184e-01	2.5485e+00	3.4418e+02	0.0000e+00	
8.2000e+01	5.9253e-01	2.6377e+00	3.5093e+02	0.0000e+00	
8.3000e+01	5.7225e-01	2.7306e+00	3.5780e+02	0.0000e+00	
8.4000e+01	5.5094e-01	2.8272e+00	3.6478e+02	0.0000e+00	
8.5000e+01	5.2853e-01	2.9277e+00	3.7189e+02	0.0000e+00	
8.6000e+01	5.0497e-01	3.0325e+00	3.7912e+02	0.0000e+00	
8.7000e+01	4.8017e-01	3.1417e+00	3.8648e+02	0.0000e+00	
8.8000e+01	4.5407e-01	3.2557e+00	3.9398e+02	0.0000e+00	
8.9000e+01	4.2659e-01	3.3745e+00	4.0162e+02	0.0000e+00	
9.0000e+01	3.9762e-01	3.4987e+00	4.0940e+02	0.0000e+00	
9.1000e+01	3.6708e-01	3.6285e+00	4.1733e+02	0.0000e+00	
9.2000e+01	3.3487e-01	3.7642e+00	4.2542e+02	0.0000e+00	
9.3000e+01	3.0086e-01	3.9062e+00	4.3366e+02	0.0000e+00	
9.4000e+01	2.6494e-01	4.0550e+00	4.4208e+02	0.0000e+00	
9.5000e+01	2.2698e-01	4.2108e+00	4.5068e+02	0.0000e+00	
9.6000e+01	1.8683e-01	4.3744e+00	4.5945e+02	0.0000e+00	
9.7000e+01	1.4435e-01	4.5454e+00	4.6842e+02	0.0000e+00	
9.8000e+01	9.8768e-02	4.7569e+00	4.7752e+02	0.0000e+00	
9.9000e+01	5.0370e-02	4.9525e+00	4.8694e+02	0.0000e+00	
1.0000e+02	5.2510e-09	5.1036e+00	4.9669e+02	0.0000e+00	
1.0100e+02	0.0000e+00	0.0000e+00	5.1711e+02	0.0000e+00	


==> Data/SGD_F0.dat <==
k	ak	ck	bk	dk	ek	
1.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	
2.0000e+00	4.9995e-01	-3.3083e-01	-6.7289e-01	1.6816e+00	6.7553e-01	
3.0000e+00	4.9989e-01	-3.2902e-01	-1.1890e+00	2.7032e+00	9.1523e-01	
4.0000e+00	4.9980e-01	-3.2719e-01	-1.7090e+00	3.7352e+00	1.1670e+00	
5.0000e+00	4.9968e-01	-3.2533e-01	-2.2341e+00	4.7776e+00	1.4245e+00	
6.0000e+00	4.9954e-01	-3.2339e-01	-2.7645e+00	5.8305e+00	1.6860e+00	
7.0000e+00	4.9936e-01	-3.2141e-01	-3.3002e+00	6.8942e+00	1.9511e+00	
8.0000e+00	4.9916e-01	-3.1937e-01	-3.8415e+00	7.9689e+00	2.2193e+00	
9.0000e+00	4.9892e-01	-3.1722e-01	-4.3884e+00	9.0545e+00	2.4906e+00	
1.0000e+01	4.9866e-01	-3.1505e-01	-4.9410e+00	1.0151e+01	2.7650e+00	
1.1000e+01	4.9836e-01	-3.1280e-01	-5.4994e+00	1.1260e+01	3.0423e+00	
1.2000e+01	4.9802e-01	-3.1053e-01	-6.0636e+00	1.2380e+01	3.3227e+00	
1.3000e+01	4.9765e-01	-3.0826e-01	-6.6338e+00	1.3512e+01	3.6061e+00	
1.4000e+01	4.9725e-01	-3.0575e-01	-7.2103e+00	1.4655e+01	3.8926e+00	
1.5000e+01	4.9681e-01	-3.0323e-01	-7.7929e+00	1.5811e+01	4.1822e+00	
1.6000e+01	4.9633e-01	-3.0071e-01	-8.3817e+00	1.6980e+01	4.4750e+00	
1.7000e+01	4.9581e-01	-2.9802e-01	-8.9770e+00	1.8161e+01	4.7709e+00	
1.8000e+01	4.9525e-01	-2.9539e-01	-9.5787e+00	1.9355e+01	5.0701e+00	
1.9000e+01	4.9465e-01	-2.9250e-01	-1.0187e+01	2.0561e+01	5.3725e+00	
2.0000e+01	4.9400e-01	-2.8969e-01	-1.0802e+01	2.1782e+01	5.6783e+00	
2.1000e+01	4.9332e-01	-2.8668e-01	-1.1424e+01	2.3015e+01	5.9875e+00	
2.2000e+01	4.9258e-01	-2.8356e-01	-1.2053e+01	2.4262e+01	6.3001e+00	
2.3000e+01	4.9180e-01	-2.8064e-01	-1.2689e+01	2.5524e+01	6.6162e+00	
2.4000e+01	4.9097e-01	-2.7744e-01	-1.3332e+01	2.6799e+01	6.9359e+00	
2.5000e+01	4.9009e-01	-2.7434e-01	-1.3983e+01	2.8089e+01	7.2592e+00	
2.6000e+01	4.8915e-01	-2.7075e-01	-1.4641e+01	2.9393e+01	7.5862e+00	
2.7000e+01	4.8817e-01	-2.6734e-01	-1.5307e+01	3.0712e+01	7.9169e+00	
2.8000e+01	4.8713e-01	-2.6334e-01	-1.5980e+01	3.2046e+01	8.2514e+00	
2.9000e+01	4.8603e-01	-2.5982e-01	-1.6661e+01	3.3396e+01	8.5898e+00	
3.0000e+01	4.8487e-01	-2.5595e-01	-1.7351e+01	3.4761e+01	8.9321e+00	
3.1000e+01	4.8365e-01	-2.5253e-01	-1.8047e+01	3.6144e+01	9.2785e+00	
3.2000e+01	4.8237e-01	-2.4810e-01	-1.8753e+01	3.7541e+01	9.6289e+00	
3.3000e+01	4.8103e-01	-2.4371e-01	-1.9468e+01	3.8954e+01	9.9834e+00	
3.4000e+01	4.7961e-01	-2.3964e-01	-2.0190e+01	4.0386e+01	1.0342e+01	
3.5000e+01	4.7813e-01	-2.3513e-01	-2.0922e+01	4.1834e+01	1.0705e+01	
3.6000e+01	4.7658e-01	-2.3085e-01	-2.1662e+01	4.3300e+01	1.1073e+01	
3.7000e+01	4.7496e-01	-2.2621e-01	-2.2411e+01	4.4784e+01	1.1445e+01	
3.8000e+01	4.7325e-01	-2.2196e-01	-2.3170e+01	4.6287e+01	1.1821e+01	
3.9000e+01	4.7148e-01	-2.1678e-01	-2.3938e+01	4.7806e+01	1.2202e+01	
4.0000e+01	4.6962e-01	-2.1181e-01	-2.4716e+01	4.9345e+01	1.2588e+01	
4.1000e+01	4.6767e-01	-2.0662e-01	-2.5503e+01	5.0904e+01	1.2979e+01	
4.2000e+01	4.6564e-01	-2.0104e-01	-2.6301e+01	5.2481e+01	1.3374e+01	
4.3000e+01	4.6352e-01	-1.9552e-01	-2.7109e+01	5.4078e+01	1.3775e+01	
4.4000e+01	4.6131e-01	-1.8985e-01	-2.7927e+01	5.5696e+01	1.4181e+01	
4.5000e+01	4.5901e-01	-1.8366e-01	-2.8756e+01	5.7334e+01	1.4591e+01	
4.6000e+01	4.5661e-01	-1.7852e-01	-2.9594e+01	5.8996e+01	1.5007e+01	
4.7000e+01	4.5410e-01	-1.7265e-01	-3.0445e+01	6.0678e+01	1.5429e+01	
4.8000e+01	4.5149e-01	-1.6450e-01	-3.1308e+01	6.2377e+01	1.5856e+01	
4.9000e+01	4.4877e-01	-1.5932e-01	-3.2180e+01	6.4106e+01	1.6289e+01	
5.0000e+01	4.4594e-01	-1.5255e-01	-3.3065e+01	6.5854e+01	1.6727e+01	
5.1000e+01	4.4300e-01	-1.4567e-01	-3.3961e+01	6.7626e+01	1.7171e+01	
5.2000e+01	4.3993e-01	-1.3800e-01	-3.4871e+01	6.9420e+01	1.7621e+01	
5.3000e+01	4.3674e-01	-1.3270e-01	-3.5790e+01	7.1244e+01	1.8077e+01	
5.4000e+01	4.3343e-01	-1.2347e-01	-3.6726e+01	7.3085e+01	1.8540e+01	
5.5000e+01	4.2998e-01	-1.1526e-01	-3.7673e+01	7.4954e+01	1.9008e+01	
5.6000e+01	4.2639e-01	-1.0889e-01	-3.8632e+01	7.6853e+01	1.9484e+01	
5.7000e+01	4.2266e-01	-9.8972e-02	-3.9607e+01	7.8771e+01	1.9965e+01	
5.8000e+01	4.1878e-01	-9.1007e-02	-4.0594e+01	8.0721e+01	2.0454e+01	
5.9000e+01	4.1475e-01	-8.1432e-02	-4.1597e+01	8.2696e+01	2.0949e+01	
6.0000e+01	4.1057e-01	-7.4492e-02	-4.2611e+01	8.4704e+01	2.1452e+01	
6.1000e+01	4.0622e-01	-6.4044e-02	-4.3643e+01	8.6735e+01	2.1961e+01	
6.2000e+01	4.0170e-01	-5.6537e-02	-4.4686e+01	8.8801e+01	2.2478e+01	
6.3000e+01	3.9700e-01	-4.2956e-02	-4.5751e+01	9.0886e+01	2.3003e+01	
6.4000e+01	3.9213e-01	-3.3848e-02	-4.6827e+01	9.3011e+01	2.3535e+01	
6.5000e+01	3.8706e-01	-2.5522e-02	-4.7918e+01	9.5170e+01	2.4075e+01	
6.6000e+01	3.8180e-01	-1.0003e-02	-4.9032e+01	9.7346e+01	2.4623e+01	
6.7000e+01	3.7634e-01	-1.6223e-03	-5.0156e+01	9.9571e+01	2.5179e+01	
6.8000e+01	3.7067e-01	9.4870e-03	-5.1299e+01	1.0182e+02	2.5744e+01	
6.9000e+01	3.6478e-01	1.9017e-02	-5.2457e+01	1.0412e+02	2.6317e+01	
7.0000e+01	3.5867e-01	3.0928e-02	-5.3636e+01	1.0644e+02	2.6899e+01	
7.1000e+01	3.5232e-01	4.4966e-02	-5.4835e+01	1.0879e+02	2.7490e+01	
7.2000e+01	3.4573e-01	5.5946e-02	-5.6050e+01	1.1119e+02	2.8090e+01	
7.3000e+01	3.3889e-01	7.3584e-02	-5.7290e+01	1.1361e+02	2.8699e+01	
7.4000e+01	3.3178e-01	8.5185e-02	-5.8544e+01	1.1609e+02	2.9318e+01	
7.5000e+01	3.2441e-01	9.8406e-02	-5.9819e+01	1.1860e+02	2.9947e+01	
7.6000e+01	3.1675e-01	1.1700e-01	-6.1119e+01	1.2114e+02	3.0587e+01	
7.7000e+01	3.0880e-01	1.3173e-01	-6.2437e+01	1.2374e+02	3.1236e+01	
7.8000e+01	3.0054e-01	1.4893e-01	-6.3779e+01	1.2637e+02	3.1896e+01	
7.9000e+01	2.9197e-01	1.5815e-01	-6.5134e+01	1.2906e+02	3.2567e+01	
8.0000e+01	2.8306e-01	1.7413e-01	-6.6519e+01	1.3178e+02	3.3249e+01	
8.1000e+01	2.7382e-01	1.9433e-01	-6.7931e+01	1.3454e+02	3.3943e+01	
8.2000e+01	2.6422e-01	2.1225e-01	-6.9364e+01	1.3736e+02	3.4648e+01	
8.3000e+01	2.5425e-01	2.2839e-01	-7.0820e+01	1.4022e+02	3.5366e+01	
8.4000e+01	2.4389e-01	2.4960e-01	-7.2306e+01	1.4313e+02	3.6095e+01	
8.5000e+01	2.3313e-01	2.7328e-01	-7.3820e+01	1.4609e+02	3.6838e+01	
8.6000e+01	2.2195e-01	2.7947e-01	-7.5343e+01	1.4913e+02	3.7593e+01	
8.7000e+01	2.1033e-01	3.0781e-01	-7.6915e+01	1.5218e+02	3.8362e+01	
8.8000e+01	1.9826e-01	3.2649e-01	-7.8504e+01	1.5531e+02	3.9145e+01	
8.9000e+01	1.8572e-01	3.4626e-01	-8.0124e+01	1.5850e+02	3.9941e+01	
9.0000e+01	1.7269e-01	3.6776e-01	-8.1774e+01	1.6174e+02	4.0752e+01	
9.1000e+01	1.5914e-01	4.1005e-01	-8.3475e+01	1.6500e+02	4.1578e+01	
9.2000e+01	1.4505e-01	4.2357e-01	-8.5178e+01	1.6838e+02	4.2420e+01	
9.3000e+01	1.3041e-01	4.4996e-01	-8.6926e+01	1.7180e+02	4.3277e+01	
9.4000e+01	1.1518e-01	4.7704e-01	-8.8707e+01	1.7528e+02	4.4150e+01	
9.5000e+01	9.9335e-02	4.9030e-01	-9.0508e+01	1.7886e+02	4.5040e+01	
9.6000e+01	8.2856e-02	5.3530e-01	-9.2375e+01	1.8245e+02	4.5947e+01	
9.7000e+01	6.5711e-02	5.7863e-01	-9.4276e+01	1.8611e+02	4.6871e+01	
9.8000e+01	4.7870e-02	5.8946e-01	-9.6182e+01	1.8992e+02	4.7814e+01	
9.9000e+01	2.9300e-02	6.3473e-01	-9.8160e+01	1.9373e+02	4.8776e+01	
1.0000e+02	9.9679e-03	6.3541e-01	-1.0013e+02	1.9771e+02	4.9757e+01	
1.0100e+02	0.0000e+00	0.0000e+00	0.0000e+00	2.0100e+02	1.0050e+02	


==> Data/SGD_F1.dat <==
k	ak	ck	bk	dk	ek	
1.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	
2.0000e+00	4.9995e-01	0.0000e+00	-1.0063e+00	1.0200e+00	6.7368e-01	
3.0000e+00	4.9989e-01	0.0000e+00	-1.5199e+00	2.0454e+00	9.1340e-01	
4.0000e+00	4.9980e-01	0.0000e+00	-2.0380e+00	3.0811e+00	1.1652e+00	
5.0000e+00	4.9968e-01	0.0000e+00	-2.5612e+00	4.1274e+00	1.4227e+00	
6.0000e+00	4.9953e-01	0.0000e+00	-3.0897e+00	5.1845e+00	1.6843e+00	
7.0000e+00	4.9936e-01	0.0000e+00	-3.6235e+00	6.2524e+00	1.9494e+00	
8.0000e+00	4.9915e-01	0.0000e+00	-4.1629e+00	7.3314e+00	2.2178e+00	
9.0000e+00	4.9891e-01	0.0000e+00	-4.7078e+00	8.4216e+00	2.4892e+00	
1.0000e+01	4.9865e-01	0.0000e+00	-5.2583e+00	9.5233e+00	2.7636e+00	
1.1000e+01	4.9834e-01	0.0000e+00	-5.8147e+00	1.0637e+01	3.0411e+00	
1.2000e+01	4.9801e-01	0.0000e+00	-6.3769e+00	1.1762e+01	3.3215e+00	
1.3000e+01	4.9764e-01	0.0000e+00	-6.9450e+00	1.2899e+01	3.6051e+00	
1.4000e+01	4.9723e-01	0.0000e+00	-7.5192e+00	1.4048e+01	3.8917e+00	
1.5000e+01	4.9678e-01	0.0000e+00	-8.0996e+00	1.5209e+01	4.1814e+00	
1.6000e+01	4.9630e-01	0.0000e+00	-8.6862e+00	1.6383e+01	4.4743e+00	
1.7000e+01	4.9578e-01	0.0000e+00	-9.2791e+00	1.7570e+01	4.7704e+00	
1.8000e+01	4.9522e-01	0.0000e+00	-9.8785e+00	1.8770e+01	5.0698e+00	
1.9000e+01	4.9461e-01	0.0000e+00	-1.0484e+01	1.9983e+01	5.3724e+00	
2.0000e+01	4.9396e-01	0.0000e+00	-1.1097e+01	2.1210e+01	5.6784e+00	
2.1000e+01	4.9327e-01	0.0000e+00	-1.1717e+01	2.2450e+01	5.9877e+00	
2.2000e+01	4.9253e-01	0.0000e+00	-1.2343e+01	2.3704e+01	6.3006e+00	
2.3000e+01	4.9174e-01	0.0000e+00	-1.2976e+01	2.4972e+01	6.6169e+00	
2.4000e+01	4.9091e-01	0.0000e+00	-1.3617e+01	2.6255e+01	6.9368e+00	
2.5000e+01	4.9002e-01	0.0000e+00	-1.4264e+01	2.7552e+01	7.2603e+00	
2.6000e+01	4.8908e-01	0.0000e+00	-1.4919e+01	2.8864e+01	7.5875e+00	
2.7000e+01	4.8809e-01	0.0000e+00	-1.5582e+01	3.0192e+01	7.9185e+00	
2.8000e+01	4.8704e-01	0.0000e+00	-1.6252e+01	3.1534e+01	8.2533e+00	
2.9000e+01	4.8593e-01	0.0000e+00	-1.6930e+01	3.2892e+01	8.5919e+00	
3.0000e+01	4.8477e-01	0.0000e+00	-1.7616e+01	3.4267e+01	8.9345e+00	
3.1000e+01	4.8354e-01	0.0000e+00	-1.8310e+01	3.5657e+01	9.2811e+00	
3.2000e+01	4.8226e-01	0.0000e+00	-1.9012e+01	3.7064e+01	9.6318e+00	
3.3000e+01	4.8090e-01	0.0000e+00	-1.9723e+01	3.8488e+01	9.9867e+00	
3.4000e+01	4.7948e-01	0.0000e+00	-2.0442e+01	3.9929e+01	1.0346e+01	
3.5000e+01	4.7799e-01	0.0000e+00	-2.1170e+01	4.1387e+01	1.0709e+01	
3.6000e+01	4.7643e-01	0.0000e+00	-2.1906e+01	4.2863e+01	1.1077e+01	
3.7000e+01	4.7480e-01	0.0000e+00	-2.2652e+01	4.4357e+01	1.1449e+01	
3.8000e+01	4.7309e-01	0.0000e+00	-2.3406e+01	4.5870e+01	1.1826e+01	
3.9000e+01	4.7130e-01	0.0000e+00	-2.4170e+01	4.7401e+01	1.2208e+01	
4.0000e+01	4.6943e-01	0.0000e+00	-2.4944e+01	4.8952e+01	1.2594e+01	
4.1000e+01	4.6748e-01	0.0000e+00	-2.5727e+01	5.0522e+01	1.2985e+01	
4.2000e+01	4.6544e-01	0.0000e+00	-2.6520e+01	5.2112e+01	1.3381e+01	
4.3000e+01	4.6331e-01	0.0000e+00	-2.7322e+01	5.3722e+01	1.3782e+01	
4.4000e+01	4.6109e-01	0.0000e+00	-2.8136e+01	5.5353e+01	1.4188e+01	
4.5000e+01	4.5877e-01	0.0000e+00	-2.8959e+01	5.7004e+01	1.4599e+01	
4.6000e+01	4.5636e-01	0.0000e+00	-2.9793e+01	5.8678e+01	1.5015e+01	
4.7000e+01	4.5384e-01	0.0000e+00	-3.0638e+01	6.0373e+01	1.5437e+01	
4.8000e+01	4.5122e-01	0.0000e+00	-3.1495e+01	6.2090e+01	1.5864e+01	
4.9000e+01	4.4849e-01	0.0000e+00	-3.2362e+01	6.3831e+01	1.6297e+01	
5.0000e+01	4.4565e-01	0.0000e+00	-3.3241e+01	6.5594e+01	1.6736e+01	
5.1000e+01	4.4269e-01	0.0000e+00	-3.4131e+01	6.7381e+01	1.7181e+01	
5.2000e+01	4.3961e-01	0.0000e+00	-3.5034e+01	6.9192e+01	1.7631e+01	
5.3000e+01	4.3641e-01	0.0000e+00	-3.5949e+01	7.1028e+01	1.8088e+01	
5.4000e+01	4.3308e-01	0.0000e+00	-3.6876e+01	7.2890e+01	1.8550e+01	
5.5000e+01	4.2962e-01	0.0000e+00	-3.7816e+01	7.4776e+01	1.9020e+01	
5.6000e+01	4.2602e-01	0.0000e+00	-3.8769e+01	7.6690e+01	1.9495e+01	
5.7000e+01	4.2227e-01	0.0000e+00	-3.9735e+01	7.8630e+01	1.9977e+01	
5.8000e+01	4.1838e-01	0.0000e+00	-4.0715e+01	8.0597e+01	2.0466e+01	
5.9000e+01	4.1434e-01	0.0000e+00	-4.1709e+01	8.2592e+01	2.0962e+01	
6.0000e+01	4.1014e-01	0.0000e+00	-4.2716e+01	8.4616e+01	2.1465e+01	
6.1000e+01	4.0578e-01	0.0000e+00	-4.3739e+01	8.6669e+01	2.1975e+01	
6.2000e+01	4.0124e-01	0.0000e+00	-4.4775e+01	8.8752e+01	2.2492e+01	
6.3000e+01	3.9654e-01	0.0000e+00	-4.5827e+01	9.0865e+01	2.3017e+01	
6.4000e+01	3.9165e-01	0.0000e+00	-4.6895e+01	9.3010e+01	2.3549e+01	
6.5000e+01	3.8657e-01	0.0000e+00	-4.7978e+01	9.5186e+01	2.4090e+01	
6.6000e+01	3.8130e-01	0.0000e+00	-4.9077e+01	9.7396e+01	2.4638e+01	
6.7000e+01	3.7582e-01	0.0000e+00	-5.0193e+01	9.9638e+01	2.5194e+01	
6.8000e+01	3.7014e-01	0.0000e+00	-5.1326e+01	1.0191e+02	2.5759e+01	
6.9000e+01	3.6424e-01	0.0000e+00	-5.2475e+01	1.0423e+02	2.6333e+01	
7.0000e+01	3.5812e-01	0.0000e+00	-5.3643e+01	1.0657e+02	2.6915e+01	
7.1000e+01	3.5176e-01	0.0000e+00	-5.4828e+01	1.0896e+02	2.7506e+01	
7.2000e+01	3.4516e-01	0.0000e+00	-5.6032e+01	1.1138e+02	2.8106e+01	
7.3000e+01	3.3830e-01	0.0000e+00	-5.7255e+01	1.1384e+02	2.8716e+01	
7.4000e+01	3.3119e-01	0.0000e+00	-5.8497e+01	1.1634e+02	2.9335e+01	
7.5000e+01	3.2380e-01	0.0000e+00	-5.9759e+01	1.1887e+02	2.9964e+01	
7.6000e+01	3.1614e-01	0.0000e+00	-6.1042e+01	1.2145e+02	3.0604e+01	
7.7000e+01	3.0818e-01	0.0000e+00	-6.2345e+01	1.2408e+02	3.1253e+01	
7.8000e+01	2.9992e-01	0.0000e+00	-6.3669e+01	1.2674e+02	3.1913e+01	
7.9000e+01	2.9134e-01	0.0000e+00	-6.5015e+01	1.2945e+02	3.2584e+01	
8.0000e+01	2.8243e-01	0.0000e+00	-6.6384e+01	1.3221e+02	3.3266e+01	
8.1000e+01	2.7319e-01	0.0000e+00	-6.7776e+01	1.3501e+02	3.3960e+01	
8.2000e+01	2.6359e-01	0.0000e+00	-6.9191e+01	1.3786e+02	3.4665e+01	
8.3000e+01	2.5362e-01	0.0000e+00	-7.0630e+01	1.4076e+02	3.5382e+01	
8.4000e+01	2.4326e-01	0.0000e+00	-7.2094e+01	1.4371e+02	3.6112e+01	
8.5000e+01	2.3251e-01	0.0000e+00	-7.3584e+01	1.4671e+02	3.6854e+01	
8.6000e+01	2.2134e-01	0.0000e+00	-7.5099e+01	1.4976e+02	3.7609e+01	
8.7000e+01	2.0974e-01	0.0000e+00	-7.6642e+01	1.5287e+02	3.8377e+01	
8.8000e+01	1.9768e-01	0.0000e+00	-7.8212e+01	1.5603e+02	3.9159e+01	
8.9000e+01	1.8516e-01	0.0000e+00	-7.9810e+01	1.5925e+02	3.9955e+01	
9.0000e+01	1.7215e-01	0.0000e+00	-8.1437e+01	1.6253e+02	4.0765e+01	
9.1000e+01	1.5862e-01	0.0000e+00	-8.3094e+01	1.6588e+02	4.1590e+01	
9.2000e+01	1.4457e-01	0.0000e+00	-8.4782e+01	1.6928e+02	4.2431e+01	
9.3000e+01	1.2996e-01	0.0000e+00	-8.6501e+01	1.7275e+02	4.3287e+01	
9.4000e+01	1.1477e-01	0.0000e+00	-8.8253e+01	1.7628e+02	4.4159e+01	
9.5000e+01	9.8969e-02	0.0000e+00	-9.0038e+01	1.7988e+02	4.5047e+01	
9.6000e+01	8.2540e-02	0.0000e+00	-9.1858e+01	1.8355e+02	4.5953e+01	
9.7000e+01	6.5452e-02	0.0000e+00	-9.3713e+01	1.8730e+02	4.6876e+01	
9.8000e+01	4.7674e-02	0.0000e+00	-9.5604e+01	1.9112e+02	4.7817e+01	
9.9000e+01	2.9175e-02	0.0000e+00	-9.7532e+01	1.9501e+02	4.8777e+01	
1.0000e+02	9.9210e-03	0.0000e+00	-9.9500e+01	1.9898e+02	4.9756e+01	
1.0100e+02	0.0000e+00	0.0000e+00	0.0000e+00	2.0100e+02	1.0050e+02	


==> Data/SGD_F2.dat <==
k	ak	ck	bk	dk	ek	
1.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	
2.0000e+00	4.9998e-01	0.0000e+00	0.0000e+00	1.0099e+00	1.0119e+00	
3.0000e+00	4.9993e-01	0.0000e+00	0.0000e+00	2.0299e+00	1.5214e+00	
4.0000e+00	4.9985e-01	0.0000e+00	0.0000e+00	3.0602e+00	2.0363e+00	
5.0000e+00	4.9975e-01	0.0000e+00	0.0000e+00	4.1008e+00	2.5565e+00	
6.0000e+00	4.9962e-01	0.0000e+00	0.0000e+00	5.1520e+00	3.0819e+00	
7.0000e+00	4.9946e-01	0.0000e+00	0.0000e+00	6.2139e+00	3.6126e+00	
8.0000e+00	4.9927e-01	0.0000e+00	0.0000e+00	7.2867e+00	4.1488e+00	
9.0000e+00	4.9905e-01	0.0000e+00	0.0000e+00	8.3706e+00	4.6905e+00	
1.0000e+01	4.9880e-01	0.0000e+00	0.0000e+00	9.4657e+00	5.2378e+00	
1.1000e+01	4.9852e-01	0.0000e+00	0.0000e+00	1.0572e+01	5.7907e+00	
1.2000e+01	4.9821e-01	0.0000e+00	0.0000e+00	1.1690e+01	6.3495e+00	
1.3000e+01	4.9786e-01	0.0000e+00	0.0000e+00	1.2820e+01	6.9140e+00	
1.4000e+01	4.9747e-01	0.0000e+00	0.0000e+00	1.3962e+01	7.4846e+00	
1.5000e+01	4.9705e-01	0.0000e+00	0.0000e+00	1.5116e+01	8.0612e+00	
1.6000e+01	4.9659e-01	0.0000e+00	0.0000e+00	1.6282e+01	8.6439e+00	
1.7000e+01	4.9610e-01	0.0000e+00	0.0000e+00	1.7461e+01	9.2329e+00	
1.8000e+01	4.9556e-01	0.0000e+00	0.0000e+00	1.8653e+01	9.8282e+00	
1.9000e+01	4.9498e-01	0.0000e+00	0.0000e+00	1.9858e+01	1.0430e+01	
2.0000e+01	4.9436e-01	0.0000e+00	0.0000e+00	2.1076e+01	1.1038e+01	
2.1000e+01	4.9370e-01	0.0000e+00	0.0000e+00	2.2307e+01	1.1653e+01	
2.2000e+01	4.9299e-01	0.0000e+00	0.0000e+00	2.3552e+01	1.2275e+01	
2.3000e+01	4.9224e-01	0.0000e+00	0.0000e+00	2.4811e+01	1.2904e+01	
2.4000e+01	4.9143e-01	0.0000e+00	0.0000e+00	2.6085e+01	1.3540e+01	
2.5000e+01	4.9058e-01	0.0000e+00	0.0000e+00	2.7372e+01	1.4183e+01	
2.6000e+01	4.8968e-01	0.0000e+00	0.0000e+00	2.8674e+01	1.4833e+01	
2.7000e+01	4.8872e-01	0.0000e+00	0.0000e+00	2.9991e+01	1.5490e+01	
2.8000e+01	4.8771e-01	0.0000e+00	0.0000e+00	3.1323e+01	1.6155e+01	
2.9000e+01	4.8665e-01	0.0000e+00	0.0000e+00	3.2671e+01	1.6828e+01	
3.0000e+01	4.8552e-01	0.0000e+00	0.0000e+00	3.4034e+01	1.7509e+01	
3.1000e+01	4.8434e-01	0.0000e+00	0.0000e+00	3.5413e+01	1.8197e+01	
3.2000e+01	4.8309e-01	0.0000e+00	0.0000e+00	3.6809e+01	1.8894e+01	
3.3000e+01	4.8179e-01	0.0000e+00	0.0000e+00	3.8221e+01	1.9598e+01	
3.4000e+01	4.8041e-01	0.0000e+00	0.0000e+00	3.9650e+01	2.0311e+01	
3.5000e+01	4.7897e-01	0.0000e+00	0.0000e+00	4.1096e+01	2.1033e+01	
3.6000e+01	4.7746e-01	0.0000e+00	0.0000e+00	4.2560e+01	2.1763e+01	
3.7000e+01	4.7588e-01	0.0000e+00	0.0000e+00	4.4041e+01	2.2502e+01	
3.8000e+01	4.7422e-01	0.0000e+00	0.0000e+00	4.5540e+01	2.3250e+01	
3.9000e+01	4.7249e-01	0.0000e+00	0.0000e+00	4.7058e+01	2.4008e+01	
4.0000e+01	4.7068e-01	0.0000e+00	0.0000e+00	4.8595e+01	2.4774e+01	
4.1000e+01	4.6878e-01	0.0000e+00	0.0000e+00	5.0151e+01	2.5550e+01	
4.2000e+01	4.6680e-01	0.0000e+00	0.0000e+00	5.1727e+01	2.6336e+01	
4.3000e+01	4.6474e-01	0.0000e+00	0.0000e+00	5.3322e+01	2.7132e+01	
4.4000e+01	4.6258e-01	0.0000e+00	0.0000e+00	5.4938e+01	2.7938e+01	
4.5000e+01	4.6033e-01	0.0000e+00	0.0000e+00	5.6574e+01	2.8754e+01	
4.6000e+01	4.5798e-01	0.0000e+00	0.0000e+00	5.8232e+01	2.9580e+01	
4.7000e+01	4.5554e-01	0.0000e+00	0.0000e+00	5.9911e+01	3.0417e+01	
4.8000e+01	4.5299e-01	0.0000e+00	0.0000e+00	6.1612e+01	3.1265e+01	
4.9000e+01	4.5033e-01	0.0000e+00	0.0000e+00	6.3336e+01	3.2124e+01	
5.0000e+01	4.4757e-01	0.0000e+00	0.0000e+00	6.5082e+01	3.2995e+01	
5.1000e+01	4.4469e-01	0.0000e+00	0.0000e+00	6.6852e+01	3.3877e+01	
5.2000e+01	4.4169e-01	0.0000e+00	0.0000e+00	6.8645e+01	3.4770e+01	
5.3000e+01	4.3857e-01	0.0000e+00	0.0000e+00	7.0463e+01	3.5676e+01	
5.4000e+01	4.3533e-01	0.0000e+00	0.0000e+00	7.2306e+01	3.6594e+01	
5.5000e+01	4.3195e-01	0.0000e+00	0.0000e+00	7.4174e+01	3.7525e+01	
5.6000e+01	4.2844e-01	0.0000e+00	0.0000e+00	7.6068e+01	3.8468e+01	
5.7000e+01	4.2479e-01	0.0000e+00	0.0000e+00	7.7988e+01	3.9425e+01	
5.8000e+01	4.2100e-01	0.0000e+00	0.0000e+00	7.9935e+01	4.0394e+01	
5.9000e+01	4.1706e-01	0.0000e+00	0.0000e+00	8.1910e+01	4.1378e+01	
6.0000e+01	4.1296e-01	0.0000e+00	0.0000e+00	8.3913e+01	4.2375e+01	
6.1000e+01	4.0870e-01	0.0000e+00	0.0000e+00	8.5944e+01	4.3387e+01	
6.2000e+01	4.0427e-01	0.0000e+00	0.0000e+00	8.8006e+01	4.4413e+01	
6.3000e+01	3.9968e-01	0.0000e+00	0.0000e+00	9.0097e+01	4.5454e+01	
6.4000e+01	3.9490e-01	0.0000e+00	0.0000e+00	9.2219e+01	4.6510e+01	
6.5000e+01	3.8994e-01	0.0000e+00	0.0000e+00	9.4372e+01	4.7582e+01	
6.6000e+01	3.8479e-01	0.0000e+00	0.0000e+00	9.6557e+01	4.8669e+01	
6.7000e+01	3.7944e-01	0.0000e+00	0.0000e+00	9.8775e+01	4.9773e+01	
6.8000e+01	3.7388e-01	0.0000e+00	0.0000e+00	1.0103e+02	5.0894e+01	
6.9000e+01	3.6811e-01	0.0000e+00	0.0000e+00	1.0331e+02	5.2031e+01	
7.0000e+01	3.6212e-01	0.0000e+00	0.0000e+00	1.0564e+02	5.3186e+01	
7.1000e+01	3.5589e-01	0.0000e+00	0.0000e+00	1.0799e+02	5.4358e+01	
7.2000e+01	3.4943e-01	0.0000e+00	0.0000e+00	1.1039e+02	5.5549e+01	
7.3000e+01	3.4272e-01	0.0000e+00	0.0000e+00	1.1282e+02	5.6758e+01	
7.4000e+01	3.3576e-01	0.0000e+00	0.0000e+00	1.1529e+02	5.7987e+01	
7.5000e+01	3.2852e-01	0.0000e+00	0.0000e+00	1.1780e+02	5.9235e+01	
7.6000e+01	3.2101e-01	0.0000e+00	0.0000e+00	1.2035e+02	6.0503e+01	
7.7000e+01	3.1321e-01	0.0000e+00	0.0000e+00	1.2294e+02	6.1791e+01	
7.8000e+01	3.0511e-01	0.0000e+00	0.0000e+00	1.2558e+02	6.3101e+01	
7.9000e+01	2.9670e-01	0.0000e+00	0.0000e+00	1.2826e+02	6.4432e+01	
8.0000e+01	2.8797e-01	0.0000e+00	0.0000e+00	1.3098e+02	6.5785e+01	
8.1000e+01	2.7890e-01	0.0000e+00	0.0000e+00	1.3375e+02	6.7161e+01	
8.2000e+01	2.6948e-01	0.0000e+00	0.0000e+00	1.3657e+02	6.8560e+01	
8.3000e+01	2.5969e-01	0.0000e+00	0.0000e+00	1.3944e+02	6.9983e+01	
8.4000e+01	2.4952e-01	0.0000e+00	0.0000e+00	1.4235e+02	7.1431e+01	
8.5000e+01	2.3896e-01	0.0000e+00	0.0000e+00	1.4532e+02	7.2903e+01	
8.6000e+01	2.2799e-01	0.0000e+00	0.0000e+00	1.4834e+02	7.4402e+01	
8.7000e+01	2.1659e-01	0.0000e+00	0.0000e+00	1.5141e+02	7.5926e+01	
8.8000e+01	2.0474e-01	0.0000e+00	0.0000e+00	1.5454e+02	7.7478e+01	
8.9000e+01	1.9243e-01	0.0000e+00	0.0000e+00	1.5772e+02	7.9058e+01	
9.0000e+01	1.7963e-01	0.0000e+00	0.0000e+00	1.6096e+02	8.0667e+01	
9.1000e+01	1.6632e-01	0.0000e+00	0.0000e+00	1.6427e+02	8.2305e+01	
9.2000e+01	1.5249e-01	0.0000e+00	0.0000e+00	1.6763e+02	8.3973e+01	
9.3000e+01	1.3810e-01	0.0000e+00	0.0000e+00	1.7106e+02	8.5673e+01	
9.4000e+01	1.2314e-01	0.0000e+00	0.0000e+00	1.7455e+02	8.7404e+01	
9.5000e+01	1.0758e-01	0.0000e+00	0.0000e+00	1.7811e+02	8.9169e+01	
9.6000e+01	9.1396e-02	0.0000e+00	0.0000e+00	1.8174e+02	9.0968e+01	
9.7000e+01	7.4552e-02	0.0000e+00	0.0000e+00	1.8544e+02	9.2801e+01	
9.8000e+01	5.7022e-02	0.0000e+00	0.0000e+00	1.8922e+02	9.4671e+01	
9.9000e+01	3.8776e-02	0.0000e+00	0.0000e+00	1.9306e+02	9.6577e+01	
1.0000e+02	1.9782e-02	0.0000e+00	0.0000e+00	1.9699e+02	9.8522e+01	
1.0100e+02	0.0000e+00	0.0000e+00	0.0000e+00	2.0100e+02	1.0051e+02	


==> Data/SGD_F3.dat <==
k	ak	ck	bk	dk	ek	
1.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	
2.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	1.0000e+00	1.0000e+00	
3.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	2.0000e+00	1.5000e+00	
4.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	3.0000e+00	2.0000e+00	
5.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	4.0000e+00	2.5000e+00	
6.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	5.0000e+00	3.0000e+00	
7.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	6.0000e+00	3.5000e+00	
8.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	7.0000e+00	4.0000e+00	
9.0000e+00	5.0000e-01	0.0000e+00	0.0000e+00	8.0000e+00	4.5000e+00	
1.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.0000e+00	5.0000e+00	
1.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.0000e+01	5.5000e+00	
1.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.1000e+01	6.0000e+00	
1.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.2000e+01	6.5000e+00	
1.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.3000e+01	7.0000e+00	
1.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.4000e+01	7.5000e+00	
1.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.5000e+01	8.0000e+00	
1.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.6000e+01	8.5000e+00	
1.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.7000e+01	9.0000e+00	
1.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.8000e+01	9.5000e+00	
2.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	1.9000e+01	1.0000e+01	
2.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.0000e+01	1.0500e+01	
2.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.1000e+01	1.1000e+01	
2.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.2000e+01	1.1500e+01	
2.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.3000e+01	1.2000e+01	
2.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.4000e+01	1.2500e+01	
2.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.5000e+01	1.3000e+01	
2.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.6000e+01	1.3500e+01	
2.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.7000e+01	1.4000e+01	
2.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.8000e+01	1.4500e+01	
3.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	2.9000e+01	1.5000e+01	
3.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.0000e+01	1.5500e+01	
3.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.1000e+01	1.6000e+01	
3.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.2000e+01	1.6500e+01	
3.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.3000e+01	1.7000e+01	
3.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.4000e+01	1.7500e+01	
3.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.5000e+01	1.8000e+01	
3.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.6000e+01	1.8500e+01	
3.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.7000e+01	1.9000e+01	
3.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.8000e+01	1.9500e+01	
4.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	3.9000e+01	2.0000e+01	
4.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.0000e+01	2.0500e+01	
4.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.1000e+01	2.1000e+01	
4.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.2000e+01	2.1500e+01	
4.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.3000e+01	2.2000e+01	
4.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.4000e+01	2.2500e+01	
4.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.5000e+01	2.3000e+01	
4.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.6000e+01	2.3500e+01	
4.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.7000e+01	2.4000e+01	
4.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.8000e+01	2.4500e+01	
5.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	4.9000e+01	2.5000e+01	
5.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.0000e+01	2.5500e+01	
5.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.1000e+01	2.6000e+01	
5.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.2000e+01	2.6500e+01	
5.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.3000e+01	2.7000e+01	
5.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.4000e+01	2.7500e+01	
5.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.5000e+01	2.8000e+01	
5.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.6000e+01	2.8500e+01	
5.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.7000e+01	2.9000e+01	
5.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.8000e+01	2.9500e+01	
6.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	5.9000e+01	3.0000e+01	
6.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.0000e+01	3.0500e+01	
6.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.1000e+01	3.1000e+01	
6.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.2000e+01	3.1500e+01	
6.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.3000e+01	3.2000e+01	
6.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.4000e+01	3.2500e+01	
6.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.5000e+01	3.3000e+01	
6.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.6000e+01	3.3500e+01	
6.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.7000e+01	3.4000e+01	
6.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.8000e+01	3.4500e+01	
7.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	6.9000e+01	3.5000e+01	
7.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.0000e+01	3.5500e+01	
7.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.1000e+01	3.6000e+01	
7.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.2000e+01	3.6500e+01	
7.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.3000e+01	3.7000e+01	
7.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.4000e+01	3.7500e+01	
7.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.5000e+01	3.8000e+01	
7.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.6000e+01	3.8500e+01	
7.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.7000e+01	3.9000e+01	
7.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.8000e+01	3.9500e+01	
8.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	7.9000e+01	4.0000e+01	
8.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.0000e+01	4.0500e+01	
8.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.1000e+01	4.1000e+01	
8.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.2000e+01	4.1500e+01	
8.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.3000e+01	4.2000e+01	
8.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.4000e+01	4.2500e+01	
8.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.5000e+01	4.3000e+01	
8.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.6000e+01	4.3500e+01	
8.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.7000e+01	4.4000e+01	
8.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.8000e+01	4.4500e+01	
9.0000e+01	5.0000e-01	0.0000e+00	0.0000e+00	8.9000e+01	4.5000e+01	
9.1000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.0000e+01	4.5500e+01	
9.2000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.1000e+01	4.6000e+01	
9.3000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.2000e+01	4.6500e+01	
9.4000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.3000e+01	4.7000e+01	
9.5000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.4000e+01	4.7500e+01	
9.6000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.5000e+01	4.8000e+01	
9.7000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.6000e+01	4.8500e+01	
9.8000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.7000e+01	4.9000e+01	
9.9000e+01	5.0000e-01	0.0000e+00	0.0000e+00	9.8000e+01	4.9500e+01	
1.0000e+02	5.0000e-01	0.0000e+00	0.0000e+00	9.9000e+01	5.0000e+01	
1.0100e+02	5.0000e-01	0.0000e+00	0.0000e+00	1.0000e+02	5.0500e+01	


==> Data/overparam_design_pavging.dat <==
k	Q1	Q2	Q3	Q4	apk	dk	alphak	tauk	deltak	gammak	
1.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	2.5107e-11	1.0000e+00	1.0000e+00	1.0002e+00	
2.0000e+00	-5.4782e-10	5.2694e-09	-1.8153e-05	4.1666e-05	5.0000e-01	9.9995e-01	1.2583e-11	5.0007e-01	1.0000e+00	1.0002e+00	
3.0000e+00	-6.6866e-11	6.2241e-09	-7.3301e-06	2.8535e-05	5.0000e-01	2.0000e+00	8.4101e-12	3.3339e-01	1.0000e+00	1.0002e+00	
4.0000e+00	-3.7166e-10	6.0095e-09	-1.1942e-05	4.1082e-05	5.0000e-01	2.9999e+00	6.3207e-12	2.5005e-01	1.0000e+00	1.0002e+00	
5.0000e+00	-2.3810e-10	6.5639e-09	-1.1210e-05	4.4727e-05	5.0000e-01	3.9999e+00	5.0652e-12	2.0004e-01	1.0000e+00	1.0002e+00	
6.0000e+00	-2.4330e-10	6.5639e-09	-1.1935e-05	4.8837e-05	5.0000e-01	4.9999e+00	4.2270e-12	1.6670e-01	1.0000e+00	1.0002e+00	
7.0000e+00	-2.1160e-10	6.5477e-09	-1.2936e-05	5.2638e-05	5.0000e-01	5.9999e+00	3.6277e-12	1.4289e-01	1.0000e+00	1.0002e+00	
8.0000e+00	-1.9781e-10	6.4317e-09	-1.4106e-05	5.6429e-05	5.0000e-01	6.9999e+00	3.1777e-12	1.2503e-01	1.0000e+00	1.0002e+00	
9.0000e+00	-1.8811e-10	6.2992e-09	-1.5490e-05	6.0387e-05	5.0000e-01	7.9999e+00	2.8274e-12	1.1114e-01	1.0000e+00	1.0002e+00	
1.0000e+01	-1.8502e-10	6.1831e-09	-1.7068e-05	6.4497e-05	5.0000e-01	8.9999e+00	2.5470e-12	1.0002e-01	1.0000e+00	1.0002e+00	
1.1000e+01	-1.8937e-10	6.0938e-09	-1.8763e-05	6.8623e-05	5.0000e-01	9.9999e+00	2.3173e-12	9.0929e-02	1.0000e+00	1.0002e+00	
1.2000e+01	-2.0015e-10	6.0089e-09	-2.0437e-05	7.2532e-05	5.0000e-01	1.1000e+01	2.1258e-12	8.3352e-02	1.0000e+00	1.0002e+00	
1.3000e+01	-2.1401e-10	5.8894e-09	-2.1986e-05	7.6061e-05	5.0000e-01	1.2000e+01	1.9637e-12	7.6941e-02	1.0000e+00	1.0002e+00	
1.4000e+01	-2.2808e-10	5.7096e-09	-2.3417e-05	7.9253e-05	5.0000e-01	1.3000e+01	1.8246e-12	7.1445e-02	1.0000e+00	1.0002e+00	
1.5000e+01	-2.4098e-10	5.4669e-09	-2.4798e-05	8.2250e-05	5.0000e-01	1.4000e+01	1.7040e-12	6.6682e-02	1.0000e+00	1.0002e+00	
1.6000e+01	-2.5233e-10	5.1719e-09	-2.6188e-05	8.5165e-05	5.0000e-01	1.5000e+01	1.5985e-12	6.2514e-02	1.0000e+00	1.0002e+00	
1.7000e+01	-2.6216e-10	4.8379e-09	-2.7621e-05	8.8057e-05	5.0000e-01	1.6000e+01	1.5053e-12	5.8837e-02	1.0000e+00	1.0002e+00	
1.8000e+01	-2.7074e-10	4.4763e-09	-2.9111e-05	9.0946e-05	5.0000e-01	1.7000e+01	1.4225e-12	5.5568e-02	1.0000e+00	1.0002e+00	
1.9000e+01	-2.7841e-10	4.0955e-09	-3.0661e-05	9.3841e-05	5.0000e-01	1.8000e+01	1.3483e-12	5.2644e-02	1.0000e+00	1.0002e+00	
2.0000e+01	-2.8544e-10	3.7012e-09	-3.2265e-05	9.6739e-05	5.0000e-01	1.9000e+01	1.2815e-12	5.0012e-02	1.0000e+00	1.0002e+00	
2.1000e+01	-2.9209e-10	3.2972e-09	-3.3913e-05	9.9637e-05	5.0000e-01	2.0000e+01	1.2211e-12	4.7630e-02	1.0000e+00	1.0002e+00	
2.2000e+01	-2.9846e-10	2.8861e-09	-3.5590e-05	1.0253e-04	5.0000e-01	2.1000e+01	1.1661e-12	4.5465e-02	1.0000e+00	1.0002e+00	
2.3000e+01	-3.0457e-10	2.4695e-09	-3.7277e-05	1.0539e-04	5.0000e-01	2.2000e+01	1.1158e-12	4.3488e-02	1.0000e+00	1.0002e+00	
2.4000e+01	-3.1038e-10	2.0484e-09	-3.8953e-05	1.0822e-04	5.0000e-01	2.3000e+01	1.0697e-12	4.1676e-02	1.0000e+00	1.0002e+00	
2.5000e+01	-3.1578e-10	1.6237e-09	-4.0590e-05	1.1100e-04	5.0000e-01	2.4000e+01	1.0273e-12	4.0009e-02	1.0000e+00	1.0002e+00	
2.6000e+01	-3.2066e-10	1.1960e-09	-4.2166e-05	1.1372e-04	5.0000e-01	2.5000e+01	9.8810e-13	3.8471e-02	1.0000e+00	1.0002e+00	
2.7000e+01	-3.2496e-10	7.6598e-10	-4.3653e-05	1.1635e-04	5.0000e-01	2.6000e+01	9.5176e-13	3.7046e-02	1.0000e+00	1.0002e+00	
2.8000e+01	-3.2869e-10	3.3481e-10	-4.5031e-05	1.1890e-04	5.0000e-01	2.7000e+01	9.1798e-13	3.5723e-02	1.0000e+00	1.0002e+00	
2.9000e+01	-3.3186e-10	-9.5481e-11	-4.6285e-05	1.2136e-04	5.0000e-01	2.8000e+01	8.8649e-13	3.4491e-02	1.0000e+00	1.0002e+00	
3.0000e+01	-3.3457e-10	-5.2197e-10	-4.7406e-05	1.2374e-04	5.0000e-01	2.9000e+01	8.5707e-13	3.3341e-02	1.0000e+00	1.0002e+00	
3.1000e+01	-3.3689e-10	-9.4049e-10	-4.8397e-05	1.2605e-04	5.0000e-01	3.0000e+01	8.2950e-13	3.2266e-02	1.0000e+00	1.0002e+00	
3.2000e+01	-3.3882e-10	-1.3461e-09	-4.9257e-05	1.2828e-04	5.0000e-01	3.1000e+01	8.0363e-13	3.1257e-02	1.0000e+00	1.0002e+00	
3.3000e+01	-3.4045e-10	-1.7330e-09	-5.0006e-05	1.3044e-04	5.0000e-01	3.2000e+01	7.7929e-13	3.0310e-02	1.0000e+00	1.0002e+00	
3.4000e+01	-3.4184e-10	-2.0950e-09	-5.0666e-05	1.3256e-04	5.0000e-01	3.3000e+01	7.5635e-13	2.9419e-02	1.0000e+00	1.0002e+00	
3.5000e+01	-3.4294e-10	-2.4263e-09	-5.1263e-05	1.3462e-04	5.0000e-01	3.4000e+01	7.3469e-13	2.8578e-02	1.0000e+00	1.0002e+00	
3.6000e+01	-3.4379e-10	-2.7221e-09	-5.1835e-05	1.3663e-04	5.0000e-01	3.5000e+01	7.1422e-13	2.7784e-02	1.0000e+00	1.0002e+00	
3.7000e+01	-3.4447e-10	-2.9785e-09	-5.2425e-05	1.3861e-04	5.0000e-01	3.6000e+01	6.9483e-13	2.7033e-02	1.0000e+00	1.0002e+00	
3.8000e+01	-3.4491e-10	-3.1936e-09	-5.3063e-05	1.4054e-04	5.0000e-01	3.7000e+01	6.7646e-13	2.6322e-02	1.0000e+00	1.0002e+00	
3.9000e+01	-3.4526e-10	-3.3678e-09	-5.3798e-05	1.4244e-04	5.0000e-01	3.8000e+01	6.5903e-13	2.5647e-02	1.0000e+00	1.0002e+00	
4.0000e+01	-3.4548e-10	-3.5037e-09	-5.4648e-05	1.4431e-04	5.0000e-01	3.9000e+01	6.4247e-13	2.5006e-02	1.0000e+00	1.0002e+00	
4.1000e+01	-3.4568e-10	-3.6072e-09	-5.5635e-05	1.4615e-04	5.0000e-01	4.0000e+01	6.2674e-13	2.4396e-02	1.0000e+00	1.0002e+00	
4.2000e+01	-3.4574e-10	-3.6863e-09	-5.6751e-05	1.4796e-04	5.0000e-01	4.1000e+01	6.1179e-13	2.3815e-02	1.0000e+00	1.0002e+00	
4.3000e+01	-3.4580e-10	-3.7515e-09	-5.7993e-05	1.4976e-04	5.0000e-01	4.2000e+01	5.9758e-13	2.3261e-02	1.0000e+00	1.0002e+00	
4.4000e+01	-3.4571e-10	-3.8154e-09	-5.9320e-05	1.5152e-04	5.0000e-01	4.3000e+01	5.8406e-13	2.2733e-02	1.0000e+00	1.0002e+00	
4.5000e+01	-3.4572e-10	-3.8901e-09	-6.0701e-05	1.5327e-04	5.0000e-01	4.4000e+01	5.7118e-13	2.2227e-02	1.0000e+00	1.0002e+00	
4.6000e+01	-3.4589e-10	-3.9841e-09	-6.2084e-05	1.5501e-04	5.0000e-01	4.5000e+01	5.5888e-13	2.1744e-02	1.0000e+00	1.0002e+00	
4.7000e+01	-3.4611e-10	-4.1000e-09	-6.3401e-05	1.5673e-04	5.0000e-01	4.6000e+01	5.4711e-13	2.1282e-02	1.0000e+00	1.0002e+00	
4.8000e+01	-3.4653e-10	-4.2342e-09	-6.4617e-05	1.5844e-04	5.0000e-01	4.7000e+01	5.3582e-13	2.0838e-02	1.0000e+00	1.0002e+00	
4.9000e+01	-3.4689e-10	-4.3797e-09	-6.5673e-05	1.6011e-04	5.0000e-01	4.8000e+01	5.2497e-13	2.0413e-02	1.0000e+00	1.0002e+00	
5.0000e+01	-3.4713e-10	-4.5282e-09	-6.6544e-05	1.6173e-04	5.0000e-01	4.9000e+01	5.1452e-13	2.0005e-02	1.0000e+00	1.0002e+00	
5.1000e+01	-3.4730e-10	-4.6722e-09	-6.7226e-05	1.6332e-04	5.0000e-01	5.0000e+01	5.0445e-13	1.9612e-02	1.0000e+00	1.0002e+00	
5.2000e+01	-3.4736e-10	-4.8048e-09	-6.7722e-05	1.6488e-04	5.0000e-01	5.1000e+01	4.9472e-13	1.9235e-02	1.0000e+00	1.0002e+00	
5.3000e+01	-3.4756e-10	-4.9187e-09	-6.8067e-05	1.6642e-04	5.0000e-01	5.2000e+01	4.8533e-13	1.8872e-02	1.0000e+00	1.0002e+00	
5.4000e+01	-3.4776e-10	-5.0063e-09	-6.8310e-05	1.6794e-04	5.0000e-01	5.3000e+01	4.7624e-13	1.8523e-02	1.0000e+00	1.0002e+00	
5.5000e+01	-3.4830e-10	-5.0602e-09	-6.8575e-05	1.6952e-04	5.0000e-01	5.4000e+01	4.6745e-13	1.8186e-02	1.0000e+00	1.0002e+00	
5.6000e+01	-3.4872e-10	-5.0761e-09	-6.8920e-05	1.7107e-04	5.0000e-01	5.5000e+01	4.5896e-13	1.7861e-02	1.0000e+00	1.0002e+00	
5.7000e+01	-3.4913e-10	-5.0532e-09	-6.9463e-05	1.7267e-04	5.0000e-01	5.6000e+01	4.5077e-13	1.7548e-02	1.0000e+00	1.0002e+00	
5.8000e+01	-3.4936e-10	-4.9964e-09	-7.0248e-05	1.7428e-04	5.0000e-01	5.7000e+01	4.4290e-13	1.7245e-02	1.0000e+00	1.0002e+00	
5.9000e+01	-3.4920e-10	-4.9164e-09	-7.1261e-05	1.7585e-04	5.0000e-01	5.8000e+01	4.3537e-13	1.6953e-02	1.0000e+00	1.0002e+00	
6.0000e+01	-3.4876e-10	-4.8275e-09	-7.2460e-05	1.7742e-04	5.0000e-01	5.9000e+01	4.2817e-13	1.6671e-02	1.0000e+00	1.0002e+00	
6.1000e+01	-3.4807e-10	-4.7495e-09	-7.3624e-05	1.7886e-04	5.0000e-01	6.0000e+01	4.2129e-13	1.6397e-02	1.0000e+00	1.0002e+00	
6.2000e+01	-3.4778e-10	-4.6903e-09	-7.4825e-05	1.8038e-04	5.0000e-01	6.1000e+01	4.1464e-13	1.6133e-02	1.0000e+00	1.0002e+00	
6.3000e+01	-3.4747e-10	-4.6533e-09	-7.6092e-05	1.8189e-04	5.0000e-01	6.2000e+01	4.0818e-13	1.5877e-02	1.0000e+00	1.0002e+00	
6.4000e+01	-3.4723e-10	-4.6408e-09	-7.6869e-05	1.8322e-04	5.0000e-01	6.3000e+01	4.0185e-13	1.5629e-02	1.0000e+00	1.0002e+00	
6.5000e+01	-3.4713e-10	-4.6415e-09	-7.7463e-05	1.8447e-04	5.0000e-01	6.4000e+01	3.9561e-13	1.5388e-02	1.0000e+00	1.0002e+00	
6.6000e+01	-3.4743e-10	-4.6374e-09	-7.7832e-05	1.8574e-04	5.0000e-01	6.5000e+01	3.8947e-13	1.5155e-02	1.0000e+00	1.0002e+00	
6.7000e+01	-3.4805e-10	-4.6060e-09	-7.8125e-05	1.8706e-04	5.0000e-01	6.6000e+01	3.8344e-13	1.4929e-02	1.0000e+00	1.0002e+00	
6.8000e+01	-3.4858e-10	-4.5296e-09	-7.8524e-05	1.8843e-04	5.0000e-01	6.7000e+01	3.7760e-13	1.4709e-02	1.0000e+00	1.0002e+00	
6.9000e+01	-3.4908e-10	-4.4065e-09	-7.9196e-05	1.8994e-04	5.0000e-01	6.8000e+01	3.7208e-13	1.4496e-02	1.0000e+00	1.0002e+00	
7.0000e+01	-3.4888e-10	-4.2549e-09	-8.0099e-05	1.9147e-04	5.0000e-01	6.9000e+01	3.6687e-13	1.4289e-02	1.0000e+00	1.0002e+00	
7.1000e+01	-3.4821e-10	-4.1105e-09	-8.1118e-05	1.9296e-04	5.0000e-01	7.0000e+01	3.6186e-13	1.4088e-02	1.0000e+00	1.0002e+00	
7.2000e+01	-3.4757e-10	-3.9992e-09	-8.2007e-05	1.9432e-04	5.0000e-01	7.1000e+01	3.5694e-13	1.3892e-02	1.0000e+00	1.0002e+00	
7.3000e+01	-3.4752e-10	-3.9217e-09	-8.2671e-05	1.9560e-04	5.0000e-01	7.2000e+01	3.5199e-13	1.3702e-02	1.0000e+00	1.0002e+00	
7.4000e+01	-3.4796e-10	-3.8604e-09	-8.3072e-05	1.9679e-04	5.0000e-01	7.3000e+01	3.4700e-13	1.3517e-02	1.0000e+00	1.0002e+00	
7.5000e+01	-3.4869e-10	-3.7777e-09	-8.3393e-05	1.9800e-04	5.0000e-01	7.4000e+01	3.4203e-13	1.3336e-02	1.0000e+00	1.0002e+00	
7.6000e+01	-3.4895e-10	-3.6366e-09	-8.3862e-05	1.9923e-04	5.0000e-01	7.5000e+01	3.3745e-13	1.3161e-02	1.0000e+00	1.0002e+00	
7.7000e+01	-3.4859e-10	-3.4465e-09	-8.4657e-05	2.0072e-04	5.0000e-01	7.6000e+01	3.3323e-13	1.2990e-02	1.0000e+00	1.0002e+00	
7.8000e+01	-3.4793e-10	-3.2751e-09	-8.5536e-05	2.0223e-04	5.0000e-01	7.7000e+01	3.2913e-13	1.2824e-02	1.0000e+00	1.0002e+00	
7.9000e+01	-3.4820e-10	-3.1525e-09	-8.6220e-05	2.0358e-04	5.0000e-01	7.8000e+01	3.2488e-13	1.2661e-02	1.0000e+00	1.0002e+00	
8.0000e+01	-3.4916e-10	-3.0546e-09	-8.6655e-05	2.0478e-04	5.0000e-01	7.9000e+01	3.2043e-13	1.2503e-02	1.0000e+00	1.0002e+00	
8.1000e+01	-3.4932e-10	-2.9128e-09	-8.7020e-05	2.0578e-04	5.0000e-01	8.0000e+01	3.1630e-13	1.2349e-02	1.0000e+00	1.0002e+00	
8.2000e+01	-3.4840e-10	-2.6948e-09	-8.7698e-05	2.0705e-04	5.0000e-01	8.1000e+01	3.1268e-13	1.2198e-02	1.0000e+00	1.0002e+00	
8.3000e+01	-3.4819e-10	-2.5106e-09	-8.8566e-05	2.0862e-04	5.0000e-01	8.2000e+01	3.0900e-13	1.2051e-02	1.0000e+00	1.0002e+00	
8.4000e+01	-3.4984e-10	-2.3852e-09	-8.9215e-05	2.1004e-04	5.0000e-01	8.3000e+01	3.0490e-13	1.1908e-02	1.0000e+00	1.0002e+00	
8.5000e+01	-3.4977e-10	-2.2280e-09	-8.9636e-05	2.1099e-04	5.0000e-01	8.4000e+01	3.0121e-13	1.1767e-02	1.0000e+00	1.0002e+00	
8.6000e+01	-3.4800e-10	-1.9823e-09	-9.0292e-05	2.1206e-04	5.0000e-01	8.5000e+01	2.9802e-13	1.1631e-02	1.0000e+00	1.0002e+00	
8.7000e+01	-3.5003e-10	-1.8149e-09	-9.1271e-05	2.1381e-04	5.0000e-01	8.6000e+01	2.9432e-13	1.1497e-02	1.0000e+00	1.0002e+00	
8.8000e+01	-3.5005e-10	-1.6631e-09	-9.1886e-05	2.1491e-04	5.0000e-01	8.7000e+01	2.9077e-13	1.1366e-02	1.0000e+00	1.0002e+00	
8.9000e+01	-3.4788e-10	-1.4035e-09	-9.2507e-05	2.1567e-04	5.0000e-01	8.8000e+01	2.8785e-13	1.1239e-02	1.0000e+00	1.0002e+00	
9.0000e+01	-3.5140e-10	-1.2487e-09	-9.3712e-05	2.1763e-04	5.0000e-01	8.9000e+01	2.8404e-13	1.1114e-02	1.0000e+00	1.0002e+00	
9.1000e+01	-3.4632e-10	-1.0065e-09	-9.4264e-05	2.1805e-04	5.0000e-01	9.0000e+01	2.8151e-13	1.0992e-02	1.0000e+00	1.0002e+00	
9.2000e+01	-3.5275e-10	-8.2859e-10	-9.5676e-05	2.2006e-04	5.0000e-01	9.1000e+01	2.7759e-13	1.0872e-02	1.0000e+00	1.0002e+00	
9.3000e+01	-3.4524e-10	-6.1583e-10	-9.6423e-05	2.2060e-04	5.0000e-01	9.2000e+01	2.7526e-13	1.0755e-02	1.0000e+00	1.0002e+00	
9.4000e+01	-3.5294e-10	-4.0987e-10	-9.8028e-05	2.2228e-04	5.0000e-01	9.3000e+01	2.7196e-13	1.0641e-02	1.0000e+00	1.0002e+00	
9.5000e+01	-3.4136e-10	-1.9671e-10	-9.9130e-05	2.2274e-04	5.0000e-01	9.4000e+01	2.7021e-13	1.0529e-02	1.0000e+00	1.0002e+00	
9.6000e+01	-3.5218e-10	-5.2431e-11	-1.0126e-04	2.2491e-04	5.0000e-01	9.5000e+01	2.6631e-13	1.0419e-02	1.0000e+00	1.0002e+00	
9.7000e+01	-3.5044e-10	1.7475e-10	-1.0293e-04	2.2543e-04	5.0000e-01	9.6000e+01	2.6413e-13	1.0312e-02	1.0000e+00	1.0002e+00	
9.8000e+01	-3.3843e-10	3.5703e-10	-1.0483e-04	2.2585e-04	5.0000e-01	9.7000e+01	2.6347e-13	1.0207e-02	1.0000e+00	1.0002e+00	
9.9000e+01	-3.3565e-10	4.8898e-10	-1.0752e-04	2.2710e-04	5.0000e-01	9.8000e+01	2.6113e-13	1.0103e-02	1.0000e+00	1.0002e+00	
1.0000e+02	-3.3063e-10	6.8578e-10	-1.0987e-04	2.2656e-04	5.0000e-01	9.9000e+01	2.5813e-13	1.0002e-02	1.0000e+00	1.0002e+00	
1.0100e+02	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	5.0000e-01	1.0000e+02	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	


==> Data/overparam_design_pure.dat <==
k	Q1	Q2	Q3	Q4	apk	dk	alphak	tauk	deltak	gammak	
1.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	1.1689e-02	9.9979e-01	1.0000e+00	1.0116e+00	
2.0000e+00	-3.5939e-07	-5.4684e-02	-4.3059e-05	1.1049e-03	5.0000e-01	9.9988e-01	1.2093e-02	5.0407e-01	1.0000e+00	1.0139e+00	
3.0000e+00	-5.1219e-07	-9.7142e-02	4.5157e-04	1.5995e-03	5.0000e-01	1.9997e+00	1.1816e-02	3.3685e-01	1.0000e+00	1.0146e+00	
4.0000e+00	-5.4745e-07	-1.3349e-01	6.2678e-04	2.0854e-03	5.0000e-01	3.0002e+00	1.1429e-02	2.5290e-01	1.0000e+00	1.0148e+00	
5.0000e+00	-5.5634e-07	-1.6570e-01	7.5732e-04	2.4748e-03	5.0000e-01	4.0009e+00	1.0851e-02	2.0243e-01	1.0000e+00	1.0149e+00	
6.0000e+00	-5.7272e-07	-1.9598e-01	8.7154e-04	2.8180e-03	5.0000e-01	5.0018e+00	1.0474e-02	1.6876e-01	1.0000e+00	1.0151e+00	
7.0000e+00	-5.7555e-07	-2.2410e-01	9.5495e-04	3.1108e-03	5.0000e-01	6.0030e+00	1.0125e-02	1.4469e-01	1.0000e+00	1.0151e+00	
8.0000e+00	-5.7695e-07	-2.5062e-01	1.0159e-03	3.3729e-03	5.0000e-01	7.0042e+00	9.8011e-03	1.2663e-01	1.0000e+00	1.0152e+00	
9.0000e+00	-5.7735e-07	-2.7582e-01	1.0618e-03	3.6109e-03	5.0000e-01	8.0056e+00	9.5053e-03	1.1257e-01	1.0000e+00	1.0152e+00	
1.0000e+01	-5.7695e-07	-2.9987e-01	1.0973e-03	3.8287e-03	5.0000e-01	9.0071e+00	9.2355e-03	1.0133e-01	1.0000e+00	1.0153e+00	
1.1000e+01	-5.7582e-07	-3.2292e-01	1.1244e-03	4.0293e-03	5.0000e-01	1.0009e+01	8.9886e-03	9.2122e-02	1.0000e+00	1.0153e+00	
1.2000e+01	-5.7406e-07	-3.4512e-01	1.1440e-03	4.2153e-03	5.0000e-01	1.1010e+01	8.7624e-03	8.4450e-02	1.0000e+00	1.0153e+00	
1.3000e+01	-5.7182e-07	-3.6657e-01	1.1578e-03	4.3887e-03	5.0000e-01	1.2012e+01	8.5549e-03	7.7958e-02	1.0000e+00	1.0154e+00	
1.4000e+01	-5.6930e-07	-3.8737e-01	1.1687e-03	4.5510e-03	5.0000e-01	1.3014e+01	8.3642e-03	7.2393e-02	1.0000e+00	1.0154e+00	
1.5000e+01	-5.6665e-07	-4.0760e-01	1.1802e-03	4.7038e-03	5.0000e-01	1.4016e+01	8.1882e-03	6.7569e-02	1.0000e+00	1.0154e+00	
1.6000e+01	-5.6400e-07	-4.2733e-01	1.1949e-03	4.8484e-03	5.0000e-01	1.5018e+01	8.0247e-03	6.3348e-02	1.0000e+00	1.0154e+00	
1.7000e+01	-5.6139e-07	-4.4664e-01	1.2138e-03	4.9864e-03	5.0000e-01	1.6020e+01	7.8720e-03	5.9623e-02	1.0000e+00	1.0154e+00	
1.8000e+01	-5.5884e-07	-4.6559e-01	1.2356e-03	5.1188e-03	5.0000e-01	1.7022e+01	7.7292e-03	5.6312e-02	1.0000e+00	1.0154e+00	
1.9000e+01	-5.5639e-07	-4.8423e-01	1.2573e-03	5.2467e-03	5.0000e-01	1.8024e+01	7.5956e-03	5.3348e-02	1.0000e+00	1.0154e+00	
2.0000e+01	-5.5402e-07	-5.0260e-01	1.2753e-03	5.3706e-03	5.0000e-01	1.9026e+01	7.4706e-03	5.0681e-02	1.0000e+00	1.0154e+00	
2.1000e+01	-5.5172e-07	-5.2071e-01	1.2861e-03	5.4912e-03	5.0000e-01	2.0028e+01	7.3535e-03	4.8267e-02	1.0000e+00	1.0154e+00	
2.2000e+01	-5.4948e-07	-5.3858e-01	1.2875e-03	5.6084e-03	5.0000e-01	2.1031e+01	7.2435e-03	4.6072e-02	1.0000e+00	1.0154e+00	
2.3000e+01	-5.4728e-07	-5.5622e-01	1.2785e-03	5.7225e-03	5.0000e-01	2.2033e+01	7.1397e-03	4.4068e-02	1.0000e+00	1.0154e+00	
2.4000e+01	-5.4512e-07	-5.7361e-01	1.2600e-03	5.8336e-03	5.0000e-01	2.3035e+01	7.0416e-03	4.2232e-02	1.0000e+00	1.0154e+00	
2.5000e+01	-5.4301e-07	-5.9078e-01	1.2340e-03	5.9416e-03	5.0000e-01	2.4038e+01	6.9484e-03	4.0542e-02	1.0000e+00	1.0154e+00	
2.6000e+01	-5.4094e-07	-6.0772e-01	1.2037e-03	6.0466e-03	5.0000e-01	2.5040e+01	6.8595e-03	3.8983e-02	1.0000e+00	1.0154e+00	
2.7000e+01	-5.3893e-07	-6.2447e-01	1.1731e-03	6.1486e-03	5.0000e-01	2.6043e+01	6.7746e-03	3.7540e-02	1.0000e+00	1.0154e+00	
2.8000e+01	-5.3693e-07	-6.4101e-01	1.1451e-03	6.2478e-03	5.0000e-01	2.7046e+01	6.6934e-03	3.6200e-02	1.0000e+00	1.0155e+00	
2.9000e+01	-5.3495e-07	-6.5737e-01	1.1216e-03	6.3444e-03	5.0000e-01	2.8048e+01	6.6158e-03	3.4953e-02	1.0000e+00	1.0155e+00	
3.0000e+01	-5.3295e-07	-6.7356e-01	1.1030e-03	6.4385e-03	5.0000e-01	2.9051e+01	6.5419e-03	3.3789e-02	1.0000e+00	1.0156e+00	
3.1000e+01	-5.3094e-07	-6.8957e-01	1.0903e-03	6.5303e-03	5.0000e-01	3.0054e+01	6.4714e-03	3.2700e-02	1.0000e+00	1.0156e+00	
3.2000e+01	-5.2893e-07	-7.0543e-01	1.0850e-03	6.6199e-03	5.0000e-01	3.1056e+01	6.4041e-03	3.1680e-02	1.0000e+00	1.0157e+00	
3.3000e+01	-5.2695e-07	-7.2113e-01	1.0875e-03	6.7074e-03	5.0000e-01	3.2059e+01	6.3397e-03	3.0721e-02	1.0000e+00	1.0157e+00	
3.4000e+01	-5.2504e-07	-7.3671e-01	1.0979e-03	6.7931e-03	5.0000e-01	3.3062e+01	6.2779e-03	2.9819e-02	1.0000e+00	1.0158e+00	
3.5000e+01	-5.2321e-07	-7.5217e-01	1.1159e-03	6.8771e-03	5.0000e-01	3.4064e+01	6.2184e-03	2.8968e-02	1.0000e+00	1.0158e+00	
3.6000e+01	-5.2148e-07	-7.6754e-01	1.1405e-03	6.9598e-03	5.0000e-01	3.5067e+01	6.1610e-03	2.8164e-02	1.0000e+00	1.0159e+00	
3.7000e+01	-5.1988e-07	-7.8283e-01	1.1706e-03	7.0413e-03	5.0000e-01	3.6070e+01	6.1055e-03	2.7404e-02	1.0000e+00	1.0159e+00	
3.8000e+01	-5.1841e-07	-7.9807e-01	1.2050e-03	7.1217e-03	5.0000e-01	3.7073e+01	6.0518e-03	2.6683e-02	1.0000e+00	1.0159e+00	
3.9000e+01	-5.1707e-07	-8.1326e-01	1.2427e-03	7.2013e-03	5.0000e-01	3.8076e+01	5.9998e-03	2.6000e-02	1.0000e+00	1.0159e+00	
4.0000e+01	-5.1588e-07	-8.2843e-01	1.2822e-03	7.2803e-03	5.0000e-01	3.9078e+01	5.9494e-03	2.5350e-02	1.0000e+00	1.0160e+00	
4.1000e+01	-5.1483e-07	-8.4359e-01	1.3225e-03	7.3587e-03	5.0000e-01	4.0081e+01	5.9004e-03	2.4732e-02	1.0000e+00	1.0160e+00	
4.2000e+01	-5.1392e-07	-8.5876e-01	1.3627e-03	7.4368e-03	5.0000e-01	4.1084e+01	5.8527e-03	2.4143e-02	1.0000e+00	1.0160e+00	
4.3000e+01	-5.1315e-07	-8.7394e-01	1.4019e-03	7.5146e-03	5.0000e-01	4.2087e+01	5.8064e-03	2.3581e-02	1.0000e+00	1.0160e+00	
4.4000e+01	-5.1252e-07	-8.8916e-01	1.4395e-03	7.5922e-03	5.0000e-01	4.3090e+01	5.7614e-03	2.3045e-02	1.0000e+00	1.0160e+00	
4.5000e+01	-5.1202e-07	-9.0442e-01	1.4748e-03	7.6698e-03	5.0000e-01	4.4093e+01	5.7175e-03	2.2533e-02	1.0000e+00	1.0160e+00	
4.6000e+01	-5.1166e-07	-9.1974e-01	1.5074e-03	7.7475e-03	5.0000e-01	4.5096e+01	5.6749e-03	2.2043e-02	1.0000e+00	1.0160e+00	
4.7000e+01	-5.1141e-07	-9.3510e-01	1.5364e-03	7.8252e-03	5.0000e-01	4.6099e+01	5.6334e-03	2.1573e-02	1.0000e+00	1.0160e+00	
4.8000e+01	-5.1128e-07	-9.5052e-01	1.5617e-03	7.9031e-03	5.0000e-01	4.7102e+01	5.5932e-03	2.1123e-02	1.0000e+00	1.0159e+00	
4.9000e+01	-5.1126e-07	-9.6599e-01	1.5829e-03	7.9813e-03	5.0000e-01	4.8105e+01	5.5542e-03	2.0692e-02	1.0000e+00	1.0159e+00	
5.0000e+01	-5.1133e-07	-9.8148e-01	1.5986e-03	8.0595e-03	5.0000e-01	4.9109e+01	5.5165e-03	2.0277e-02	1.0000e+00	1.0159e+00	
5.1000e+01	-5.1147e-07	-9.9698e-01	1.6086e-03	8.1377e-03	5.0000e-01	5.0112e+01	5.4801e-03	1.9879e-02	1.0000e+00	1.0159e+00	
5.2000e+01	-5.1167e-07	-1.0125e+00	1.6129e-03	8.2159e-03	5.0000e-01	5.1115e+01	5.4451e-03	1.9496e-02	1.0000e+00	1.0158e+00	
5.3000e+01	-5.1192e-07	-1.0279e+00	1.6114e-03	8.2938e-03	5.0000e-01	5.2118e+01	5.4114e-03	1.9127e-02	1.0000e+00	1.0158e+00	
5.4000e+01	-5.1218e-07	-1.0432e+00	1.6040e-03	8.3711e-03	5.0000e-01	5.3122e+01	5.3790e-03	1.8773e-02	1.0000e+00	1.0158e+00	
5.5000e+01	-5.1245e-07	-1.0583e+00	1.5911e-03	8.4478e-03	5.0000e-01	5.4125e+01	5.3481e-03	1.8431e-02	1.0000e+00	1.0158e+00	
5.6000e+01	-5.1271e-07	-1.0732e+00	1.5736e-03	8.5234e-03	5.0000e-01	5.5128e+01	5.3183e-03	1.8101e-02	1.0000e+00	1.0157e+00	
5.7000e+01	-5.1292e-07	-1.0879e+00	1.5524e-03	8.5977e-03	5.0000e-01	5.6132e+01	5.2897e-03	1.7783e-02	1.0000e+00	1.0157e+00	
5.8000e+01	-5.1307e-07	-1.1023e+00	1.5295e-03	8.6704e-03	5.0000e-01	5.7135e+01	5.2621e-03	1.7476e-02	1.0000e+00	1.0157e+00	
5.9000e+01	-5.1311e-07	-1.1163e+00	1.5068e-03	8.7411e-03	5.0000e-01	5.8139e+01	5.2354e-03	1.7179e-02	1.0000e+00	1.0157e+00	
6.0000e+01	-5.1300e-07	-1.1299e+00	1.4863e-03	8.8096e-03	5.0000e-01	5.9142e+01	5.2094e-03	1.6892e-02	1.0000e+00	1.0157e+00	
6.1000e+01	-5.1268e-07	-1.1431e+00	1.4694e-03	8.8756e-03	5.0000e-01	6.0146e+01	5.1836e-03	1.6615e-02	1.0000e+00	1.0157e+00	
6.2000e+01	-5.1214e-07	-1.1558e+00	1.4575e-03	8.9388e-03	5.0000e-01	6.1149e+01	5.1578e-03	1.6347e-02	1.0000e+00	1.0157e+00	
6.3000e+01	-5.1137e-07	-1.1682e+00	1.4503e-03	8.9989e-03	5.0000e-01	6.2153e+01	5.1317e-03	1.6087e-02	1.0000e+00	1.0157e+00	
6.4000e+01	-5.1040e-07	-1.1803e+00	1.4480e-03	9.0563e-03	5.0000e-01	6.3156e+01	5.1054e-03	1.5836e-02	1.0000e+00	1.0157e+00	
6.5000e+01	-5.0927e-07	-1.1921e+00	1.4506e-03	9.1111e-03	5.0000e-01	6.4160e+01	5.0793e-03	1.5592e-02	1.0000e+00	1.0157e+00	
6.6000e+01	-5.0801e-07	-1.2037e+00	1.4580e-03	9.1641e-03	5.0000e-01	6.5163e+01	5.0535e-03	1.5356e-02	1.0000e+00	1.0157e+00	
6.7000e+01	-5.0670e-07	-1.2151e+00	1.4697e-03	9.2157e-03	5.0000e-01	6.6167e+01	5.0285e-03	1.5126e-02	1.0000e+00	1.0157e+00	
6.8000e+01	-5.0537e-07	-1.2263e+00	1.4838e-03	9.2667e-03	5.0000e-01	6.7171e+01	5.0045e-03	1.4904e-02	1.0000e+00	1.0157e+00	
6.9000e+01	-5.0405e-07	-1.2372e+00	1.4975e-03	9.3176e-03	5.0000e-01	6.8174e+01	4.9820e-03	1.4688e-02	1.0000e+00	1.0157e+00	
7.0000e+01	-5.0280e-07	-1.2477e+00	1.5070e-03	9.3685e-03	5.0000e-01	6.9178e+01	4.9614e-03	1.4478e-02	1.0000e+00	1.0157e+00	
7.1000e+01	-5.0169e-07	-1.2576e+00	1.5085e-03	9.4187e-03	5.0000e-01	7.0182e+01	4.9422e-03	1.4274e-02	1.0000e+00	1.0157e+00	
7.2000e+01	-5.0087e-07	-1.2668e+00	1.5003e-03	9.4673e-03	5.0000e-01	7.1185e+01	4.9177e-03	1.4075e-02	1.0000e+00	1.0157e+00	
7.3000e+01	-5.0094e-07	-1.2756e+00	1.4829e-03	9.5121e-03	5.0000e-01	7.2189e+01	4.8597e-03	1.3882e-02	1.0000e+00	1.0157e+00	
7.4000e+01	-5.0444e-07	-1.2866e+00	1.4591e-03	9.5602e-03	5.0000e-01	7.3193e+01	4.7922e-03	1.3695e-02	1.0000e+00	1.0157e+00	
7.5000e+01	-5.2024e-07	-1.3011e+00	1.4176e-03	9.6368e-03	5.0000e-01	7.4197e+01	4.8442e-03	1.3512e-02	1.0000e+00	1.0156e+00	
7.6000e+01	-5.4313e-07	-1.3082e+00	1.3751e-03	9.6290e-03	5.0000e-01	7.5201e+01	4.7740e-03	1.3334e-02	1.0000e+00	1.0156e+00	
7.7000e+01	-5.0661e-07	-1.3159e+00	1.3608e-03	9.6406e-03	5.0000e-01	7.6204e+01	4.8230e-03	1.3161e-02	1.0000e+00	1.0156e+00	
7.8000e+01	-4.9197e-07	-1.3176e+00	1.3610e-03	9.6321e-03	5.0000e-01	7.7208e+01	4.8075e-03	1.2992e-02	1.0000e+00	1.0156e+00	
7.9000e+01	-4.8820e-07	-1.3188e+00	1.3702e-03	9.6215e-03	5.0000e-01	7.8212e+01	4.7830e-03	1.2827e-02	1.0000e+00	1.0156e+00	
8.0000e+01	-4.8476e-07	-1.3194e+00	1.3797e-03	9.6073e-03	5.0000e-01	7.9216e+01	4.7638e-03	1.2667e-02	1.0000e+00	1.0156e+00	
8.1000e+01	-4.8081e-07	-1.3188e+00	1.3782e-03	9.5875e-03	5.0000e-01	8.0220e+01	4.7470e-03	1.2510e-02	1.0000e+00	1.0156e+00	
8.2000e+01	-4.7622e-07	-1.3163e+00	1.3587e-03	9.5579e-03	5.0000e-01	8.1224e+01	4.7329e-03	1.2358e-02	1.0000e+00	1.0156e+00	
8.3000e+01	-4.7123e-07	-1.3113e+00	1.3224e-03	9.5118e-03	5.0000e-01	8.2228e+01	4.7221e-03	1.2209e-02	1.0000e+00	1.0156e+00	
8.4000e+01	-4.6753e-07	-1.3035e+00	1.2774e-03	9.4474e-03	5.0000e-01	8.3232e+01	4.7116e-03	1.2063e-02	1.0000e+00	1.0156e+00	
8.5000e+01	-4.6383e-07	-1.2930e+00	1.2382e-03	9.3751e-03	5.0000e-01	8.4236e+01	4.7041e-03	1.1921e-02	1.0000e+00	1.0156e+00	
8.6000e+01	-4.5670e-07	-1.2783e+00	1.2140e-03	9.2798e-03	5.0000e-01	8.5240e+01	4.6944e-03	1.1783e-02	1.0000e+00	1.0156e+00	
8.7000e+01	-4.4754e-07	-1.2592e+00	1.1881e-03	9.1557e-03	5.0000e-01	8.6244e+01	4.6866e-03	1.1647e-02	1.0000e+00	1.0156e+00	
8.8000e+01	-4.3726e-07	-1.2354e+00	1.1372e-03	9.0045e-03	5.0000e-01	8.7249e+01	4.6847e-03	1.1515e-02	1.0000e+00	1.0157e+00	
8.9000e+01	-4.2409e-07	-1.2058e+00	1.0592e-03	8.8260e-03	5.0000e-01	8.8253e+01	4.6854e-03	1.1386e-02	1.0000e+00	1.0157e+00	
9.0000e+01	-4.1086e-07	-1.1696e+00	9.8791e-04	8.6064e-03	5.0000e-01	8.9257e+01	4.6878e-03	1.1259e-02	1.0000e+00	1.0157e+00	
9.1000e+01	-3.9371e-07	-1.1257e+00	9.2975e-04	8.3350e-03	5.0000e-01	9.0262e+01	4.6920e-03	1.1136e-02	1.0000e+00	1.0157e+00	
9.2000e+01	-3.7367e-07	-1.0734e+00	8.4394e-04	8.0123e-03	5.0000e-01	9.1266e+01	4.7039e-03	1.1015e-02	1.0000e+00	1.0157e+00	
9.3000e+01	-3.4898e-07	-1.0113e+00	7.2294e-04	7.6494e-03	5.0000e-01	9.2270e+01	4.7182e-03	1.0896e-02	1.0000e+00	1.0157e+00	
9.4000e+01	-3.2017e-07	-9.3811e-01	6.2218e-04	7.1987e-03	5.0000e-01	9.3275e+01	4.7378e-03	1.0781e-02	1.0000e+00	1.0157e+00	
9.5000e+01	-2.8512e-07	-8.5239e-01	4.8834e-04	6.6725e-03	5.0000e-01	9.4280e+01	4.7668e-03	1.0667e-02	1.0000e+00	1.0157e+00	
9.6000e+01	-2.4570e-07	-7.5295e-01	3.4335e-04	6.0663e-03	5.0000e-01	9.5284e+01	4.7987e-03	1.0557e-02	1.0000e+00	1.0158e+00	
9.7000e+01	-1.9570e-07	-6.3775e-01	1.8084e-04	5.3443e-03	5.0000e-01	9.6289e+01	4.8545e-03	1.0448e-02	1.0000e+00	1.0158e+00	
9.8000e+01	-1.4281e-07	-5.0461e-01	-4.9736e-06	4.5258e-03	5.0000e-01	9.7294e+01	4.8973e-03	1.0342e-02	1.0000e+00	1.0158e+00	
9.9000e+01	-8.6240e-08	-3.5386e-01	-1.9891e-04	3.5737e-03	5.0000e-01	9.8299e+01	4.9450e-03	1.0237e-02	1.0000e+00	1.0158e+00	
1.0000e+02	-1.0595e-08	-1.8385e-01	-3.7597e-04	2.4395e-03	5.0000e-01	9.9305e+01	4.9915e-03	1.0135e-02	1.0000e+00	1.0158e+00	
1.0100e+02	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	5.0000e-01	1.0031e+02	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	


==> Data/overparam_design_raw.dat <==
k	Q1	Q2	Q3	Q4	apk	dk	alphak	tauk	deltak	gammak	
1.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	5.0000e-01	0.0000e+00	9.8517e-03	9.9999e-01	1.0000e+00	1.0026e+00	
2.0000e+00	-1.6482e-08	-1.4235e-02	1.8745e-05	2.6250e-04	5.0000e-01	1.0002e+00	9.6932e-03	5.0094e-01	1.0000e+00	1.0032e+00	
3.0000e+00	-1.9192e-08	-1.4198e-02	7.6840e-05	2.6025e-04	5.0000e-01	2.0006e+00	9.7114e-03	3.3418e-01	1.0000e+00	1.0034e+00	
4.0000e+00	-1.8371e-08	-1.4057e-02	7.0821e-05	2.9397e-04	4.9999e-01	3.0014e+00	9.7607e-03	2.5073e-01	1.0000e+00	1.0035e+00	
5.0000e+00	-1.8034e-08	-1.3832e-02	5.0050e-05	3.2309e-04	4.9999e-01	4.0025e+00	9.8293e-03	2.0063e-01	1.0000e+00	1.0036e+00	
6.0000e+00	-1.7679e-08	-1.3374e-02	2.1688e-05	3.4805e-04	4.9999e-01	5.0038e+00	9.9069e-03	1.6723e-01	1.0000e+00	1.0037e+00	
7.0000e+00	-1.7324e-08	-1.2654e-02	-1.2259e-05	3.6877e-04	4.9998e-01	6.0055e+00	9.9911e-03	1.4337e-01	1.0000e+00	1.0038e+00	
8.0000e+00	-1.6978e-08	-1.1695e-02	-5.0705e-05	3.8569e-04	4.9997e-01	7.0075e+00	1.0084e-02	1.2547e-01	1.0000e+00	1.0038e+00	
9.0000e+00	-1.6604e-08	-1.0491e-02	-9.2990e-05	3.9873e-04	4.9997e-01	8.0099e+00	1.0183e-02	1.1155e-01	1.0000e+00	1.0039e+00	
1.0000e+01	-1.6230e-08	-9.0813e-03	-1.3903e-04	4.0832e-04	4.9996e-01	9.0126e+00	1.0284e-02	1.0041e-01	1.0000e+00	1.0040e+00	
1.1000e+01	-1.5865e-08	-7.4852e-03	-1.8896e-04	4.1470e-04	4.9995e-01	1.0016e+01	1.0388e-02	9.1297e-02	1.0000e+00	1.0041e+00	
1.2000e+01	-1.5488e-08	-5.6938e-03	-2.4298e-04	4.1779e-04	4.9994e-01	1.1019e+01	1.0495e-02	8.3703e-02	1.0000e+00	1.0042e+00	
1.3000e+01	-1.5085e-08	-3.6932e-03	-3.0143e-04	4.1756e-04	4.9992e-01	1.2023e+01	1.0603e-02	7.7278e-02	1.0000e+00	1.0043e+00	
1.4000e+01	-1.4652e-08	-1.4757e-03	-3.6475e-04	4.1412e-04	4.9991e-01	1.3027e+01	1.0714e-02	7.1772e-02	1.0000e+00	1.0044e+00	
1.5000e+01	-1.4197e-08	9.5471e-04	-4.3338e-04	4.0772e-04	4.9989e-01	1.4032e+01	1.0828e-02	6.7000e-02	1.0000e+00	1.0045e+00	
1.6000e+01	-1.3731e-08	3.5830e-03	-5.0778e-04	3.9871e-04	4.9987e-01	1.5037e+01	1.0944e-02	6.2825e-02	1.0000e+00	1.0046e+00	
1.7000e+01	-1.3270e-08	6.3889e-03	-5.8841e-04	3.8747e-04	4.9985e-01	1.6042e+01	1.1063e-02	5.9142e-02	1.0000e+00	1.0047e+00	
1.8000e+01	-1.2823e-08	9.3547e-03	-6.7574e-04	3.7429e-04	4.9983e-01	1.7048e+01	1.1185e-02	5.5869e-02	1.0000e+00	1.0048e+00	
1.9000e+01	-1.2391e-08	1.2470e-02	-7.7029e-04	3.5934e-04	4.9981e-01	1.8055e+01	1.1310e-02	5.2941e-02	1.0000e+00	1.0049e+00	
2.0000e+01	-1.1970e-08	1.5732e-02	-8.7257e-04	3.4265e-04	4.9978e-01	1.9061e+01	1.1437e-02	5.0306e-02	1.0000e+00	1.0051e+00	
2.1000e+01	-1.1549e-08	1.9143e-02	-9.8315e-04	3.2419e-04	4.9975e-01	2.0069e+01	1.1567e-02	4.7922e-02	1.0000e+00	1.0052e+00	
2.2000e+01	-1.1122e-08	2.2705e-02	-1.1026e-03	3.0391e-04	4.9972e-01	2.1077e+01	1.1701e-02	4.5756e-02	1.0000e+00	1.0054e+00	
2.3000e+01	-1.0683e-08	2.6417e-02	-1.2316e-03	2.8181e-04	4.9969e-01	2.2085e+01	1.1837e-02	4.3779e-02	1.0000e+00	1.0055e+00	
2.4000e+01	-1.0231e-08	3.0278e-02	-1.3707e-03	2.5793e-04	4.9965e-01	2.3094e+01	1.1976e-02	4.1968e-02	1.0000e+00	1.0057e+00	
2.5000e+01	-9.7639e-09	3.4284e-02	-1.5205e-03	2.3229e-04	4.9961e-01	2.4104e+01	1.2118e-02	4.0302e-02	1.0000e+00	1.0059e+00	
2.6000e+01	-9.2837e-09	3.8435e-02	-1.6819e-03	2.0494e-04	4.9957e-01	2.5114e+01	1.2263e-02	3.8765e-02	1.0000e+00	1.0061e+00	
2.7000e+01	-8.7909e-09	4.2732e-02	-1.8556e-03	1.7593e-04	4.9952e-01	2.6125e+01	1.2412e-02	3.7342e-02	1.0000e+00	1.0063e+00	
2.8000e+01	-8.2861e-09	4.7179e-02	-2.0425e-03	1.4531e-04	4.9947e-01	2.7136e+01	1.2564e-02	3.6022e-02	1.0000e+00	1.0065e+00	
2.9000e+01	-7.7706e-09	5.1782e-02	-2.2436e-03	1.1315e-04	4.9942e-01	2.8149e+01	1.2720e-02	3.4793e-02	1.0000e+00	1.0068e+00	
3.0000e+01	-7.2459e-09	5.6547e-02	-2.4601e-03	7.9588e-05	4.9936e-01	2.9162e+01	1.2879e-02	3.3647e-02	1.0000e+00	1.0070e+00	
3.1000e+01	-6.7149e-09	6.1482e-02	-2.6930e-03	4.4763e-05	4.9930e-01	3.0175e+01	1.3043e-02	3.2576e-02	1.0000e+00	1.0073e+00	
3.2000e+01	-6.1803e-09	6.6589e-02	-2.9436e-03	8.8399e-06	4.9923e-01	3.1190e+01	1.3210e-02	3.1572e-02	1.0000e+00	1.0076e+00	
3.3000e+01	-5.6452e-09	7.1870e-02	-3.2133e-03	-2.8016e-05	4.9916e-01	3.2205e+01	1.3383e-02	3.0630e-02	1.0000e+00	1.0078e+00	
3.4000e+01	-5.1115e-09	7.7327e-02	-3.5034e-03	-6.5667e-05	4.9908e-01	3.3221e+01	1.3560e-02	2.9745e-02	1.0000e+00	1.0082e+00	
3.5000e+01	-4.5798e-09	8.2958e-02	-3.8154e-03	-1.0402e-04	4.9900e-01	3.4238e+01	1.3741e-02	2.8910e-02	1.0000e+00	1.0085e+00	
3.6000e+01	-4.0496e-09	8.8763e-02	-4.1508e-03	-1.4301e-04	4.9891e-01	3.5256e+01	1.3928e-02	2.8124e-02	1.0000e+00	1.0089e+00	
3.7000e+01	-3.5194e-09	9.4743e-02	-4.5114e-03	-1.8263e-04	4.9882e-01	3.6275e+01	1.4120e-02	2.7380e-02	1.0000e+00	1.0092e+00	
3.8000e+01	-2.9878e-09	1.0090e-01	-4.8989e-03	-2.2286e-04	4.9872e-01	3.7295e+01	1.4317e-02	2.6677e-02	1.0000e+00	1.0096e+00	
3.9000e+01	-2.4536e-09	1.0724e-01	-5.3153e-03	-2.6372e-04	4.9861e-01	3.8316e+01	1.4520e-02	2.6010e-02	1.0000e+00	1.0101e+00	
4.0000e+01	-1.9164e-09	1.1375e-01	-5.7628e-03	-3.0520e-04	4.9849e-01	3.9338e+01	1.4729e-02	2.5378e-02	1.0000e+00	1.0105e+00	
4.1000e+01	-1.3757e-09	1.2046e-01	-6.2438e-03	-3.4731e-04	4.9837e-01	4.0361e+01	1.4943e-02	2.4778e-02	1.0000e+00	1.0110e+00	
4.2000e+01	-8.3145e-10	1.2736e-01	-6.7609e-03	-3.9007e-04	4.9824e-01	4.1385e+01	1.5164e-02	2.4207e-02	1.0000e+00	1.0115e+00	
4.3000e+01	-2.8327e-10	1.3445e-01	-7.3168e-03	-4.3349e-04	4.9810e-01	4.2411e+01	1.5392e-02	2.3664e-02	1.0000e+00	1.0120e+00	
4.4000e+01	2.6924e-10	1.4176e-01	-7.9149e-03	-4.7758e-04	4.9794e-01	4.3438e+01	1.5626e-02	2.3147e-02	1.0000e+00	1.0126e+00	
4.5000e+01	8.2695e-10	1.4928e-01	-8.5584e-03	-5.2237e-04	4.9778e-01	4.4466e+01	1.5867e-02	2.2654e-02	1.0000e+00	1.0132e+00	
4.6000e+01	1.3904e-09	1.5703e-01	-9.2511e-03	-5.6785e-04	4.9761e-01	4.5496e+01	1.6116e-02	2.2184e-02	1.0000e+00	1.0138e+00	
4.7000e+01	1.9606e-09	1.6502e-01	-9.9973e-03	-6.1403e-04	4.9742e-01	4.6527e+01	1.6372e-02	2.1735e-02	1.0000e+00	1.0145e+00	
4.8000e+01	2.5383e-09	1.7327e-01	-1.0801e-02	-6.6090e-04	4.9722e-01	4.7560e+01	1.6637e-02	2.1306e-02	1.0000e+00	1.0153e+00	
4.9000e+01	3.1242e-09	1.8178e-01	-1.1668e-02	-7.0843e-04	4.9701e-01	4.8595e+01	1.6911e-02	2.0896e-02	1.0000e+00	1.0160e+00	
5.0000e+01	3.7187e-09	1.9058e-01	-1.2603e-02	-7.5660e-04	4.9678e-01	4.9631e+01	1.7194e-02	2.0504e-02	1.0000e+00	1.0168e+00	
5.1000e+01	4.3223e-09	1.9967e-01	-1.3613e-02	-8.0539e-04	4.9654e-01	5.0669e+01	1.7487e-02	2.0129e-02	1.0000e+00	1.0177e+00	
5.2000e+01	4.9355e-09	2.0907e-01	-1.4703e-02	-8.5477e-04	4.9627e-01	5.1709e+01	1.7790e-02	1.9770e-02	1.0000e+00	1.0187e+00	
5.3000e+01	5.5586e-09	2.1879e-01	-1.5881e-02	-9.0473e-04	4.9599e-01	5.2752e+01	1.8104e-02	1.9426e-02	1.0000e+00	1.0196e+00	
5.4000e+01	6.1920e-09	2.2884e-01	-1.7155e-02	-9.5523e-04	4.9569e-01	5.3796e+01	1.8429e-02	1.9097e-02	1.0000e+00	1.0207e+00	
5.5000e+01	6.8354e-09	2.3924e-01	-1.8533e-02	-1.0062e-03	4.9537e-01	5.4843e+01	1.8766e-02	1.8782e-02	1.0000e+00	1.0218e+00	
5.6000e+01	7.4881e-09	2.5000e-01	-2.0026e-02	-1.0577e-03	4.9502e-01	5.5892e+01	1.9116e-02	1.8480e-02	1.0000e+00	1.0230e+00	
5.7000e+01	8.1500e-09	2.6114e-01	-2.1643e-02	-1.1095e-03	4.9464e-01	5.6944e+01	1.9479e-02	1.8191e-02	1.0000e+00	1.0243e+00	
5.8000e+01	8.8193e-09	2.7267e-01	-2.3396e-02	-1.1616e-03	4.9424e-01	5.7998e+01	1.9856e-02	1.7914e-02	1.0000e+00	1.0257e+00	
5.9000e+01	9.4956e-09	2.8462e-01	-2.5298e-02	-1.2139e-03	4.9381e-01	5.9056e+01	2.0249e-02	1.7649e-02	1.0000e+00	1.0271e+00	
6.0000e+01	1.0177e-08	2.9701e-01	-2.7364e-02	-1.2664e-03	4.9334e-01	6.0116e+01	2.0657e-02	1.7395e-02	1.0000e+00	1.0287e+00	
6.1000e+01	1.0863e-08	3.0987e-01	-2.9608e-02	-1.3190e-03	4.9284e-01	6.1180e+01	2.1082e-02	1.7152e-02	1.0000e+00	1.0303e+00	
6.2000e+01	1.1550e-08	3.2323e-01	-3.2048e-02	-1.3716e-03	4.9230e-01	6.2247e+01	2.1525e-02	1.6920e-02	1.0000e+00	1.0321e+00	
6.3000e+01	1.2238e-08	3.3711e-01	-3.4703e-02	-1.4242e-03	4.9171e-01	6.3318e+01	2.1987e-02	1.6699e-02	1.0000e+00	1.0340e+00	
6.4000e+01	1.2923e-08	3.5155e-01	-3.7593e-02	-1.4768e-03	4.9108e-01	6.4393e+01	2.2470e-02	1.6487e-02	1.0000e+00	1.0361e+00	
6.5000e+01	1.3602e-08	3.6658e-01	-4.0743e-02	-1.5293e-03	4.9040e-01	6.5472e+01	2.2974e-02	1.6286e-02	1.0000e+00	1.0383e+00	
6.6000e+01	1.4275e-08	3.8225e-01	-4.4178e-02	-1.5819e-03	4.8966e-01	6.6556e+01	2.3502e-02	1.6095e-02	1.0000e+00	1.0407e+00	
6.7000e+01	1.4943e-08	3.9862e-01	-4.7927e-02	-1.6346e-03	4.8886e-01	6.7644e+01	2.4055e-02	1.5913e-02	1.0000e+00	1.0432e+00	
6.8000e+01	1.5611e-08	4.1576e-01	-5.2022e-02	-1.6877e-03	4.8799e-01	6.8738e+01	2.4634e-02	1.5741e-02	1.0000e+00	1.0460e+00	
6.9000e+01	1.6283e-08	4.3376e-01	-5.6498e-02	-1.7413e-03	4.8705e-01	6.9837e+01	2.5242e-02	1.5578e-02	1.0000e+00	1.0489e+00	
7.0000e+01	1.6968e-08	4.5271e-01	-6.1396e-02	-1.7954e-03	4.8602e-01	7.0942e+01	2.5882e-02	1.5425e-02	1.0000e+00	1.0521e+00	
7.1000e+01	1.7671e-08	4.7269e-01	-6.6759e-02	-1.8501e-03	4.8491e-01	7.2053e+01	2.6556e-02	1.5282e-02	1.0000e+00	1.0556e+00	
7.2000e+01	1.8398e-08	4.9381e-01	-7.2639e-02	-1.9052e-03	4.8369e-01	7.3171e+01	2.7266e-02	1.5148e-02	1.0000e+00	1.0593e+00	
7.3000e+01	1.9151e-08	5.1616e-01	-7.9089e-02	-1.9605e-03	4.8236e-01	7.4296e+01	2.8017e-02	1.5025e-02	1.0000e+00	1.0633e+00	
7.4000e+01	1.9932e-08	5.3988e-01	-8.6173e-02	-2.0158e-03	4.8091e-01	7.5429e+01	2.8811e-02	1.4911e-02	1.0000e+00	1.0677e+00	
7.5000e+01	2.0742e-08	5.6509e-01	-9.3959e-02	-2.0710e-03	4.7932e-01	7.6571e+01	2.9654e-02	1.4808e-02	1.0000e+00	1.0724e+00	
7.6000e+01	2.1579e-08	5.9196e-01	-1.0253e-01	-2.1261e-03	4.7757e-01	7.7722e+01	3.0550e-02	1.4716e-02	1.0000e+00	1.0776e+00	
7.7000e+01	2.2447e-08	6.2065e-01	-1.1196e-01	-2.1812e-03	4.7565e-01	7.8882e+01	3.1503e-02	1.4635e-02	1.0000e+00	1.0832e+00	
7.8000e+01	2.3354e-08	6.5137e-01	-1.2237e-01	-2.2366e-03	4.7354e-01	8.0054e+01	3.2521e-02	1.4566e-02	1.0000e+00	1.0893e+00	
7.9000e+01	2.4311e-08	6.8439e-01	-1.3385e-01	-2.2927e-03	4.7121e-01	8.1237e+01	3.3609e-02	1.4509e-02	1.0000e+00	1.0959e+00	
8.0000e+01	2.5327e-08	7.1996e-01	-1.4654e-01	-2.3497e-03	4.6863e-01	8.2433e+01	3.4776e-02	1.4465e-02	1.0000e+00	1.1032e+00	
8.1000e+01	2.6414e-08	7.5843e-01	-1.6058e-01	-2.4080e-03	4.6576e-01	8.3643e+01	3.6031e-02	1.4435e-02	1.0000e+00	1.1112e+00	
8.2000e+01	2.7577e-08	8.0016e-01	-1.7611e-01	-2.4675e-03	4.6257e-01	8.4868e+01	3.7385e-02	1.4420e-02	1.0000e+00	1.1199e+00	
8.3000e+01	2.8825e-08	8.4562e-01	-1.9333e-01	-2.5285e-03	4.5902e-01	8.6109e+01	3.8851e-02	1.4421e-02	1.0000e+00	1.1295e+00	
8.4000e+01	3.0165e-08	8.9533e-01	-2.1242e-01	-2.5910e-03	4.5504e-01	8.7369e+01	4.0443e-02	1.4440e-02	1.0000e+00	1.1401e+00	
8.5000e+01	3.1606e-08	9.4994e-01	-2.3361e-01	-2.6554e-03	4.5056e-01	8.8649e+01	4.2181e-02	1.4479e-02	1.0000e+00	1.1518e+00	
8.6000e+01	3.3161e-08	1.0102e+00	-2.5713e-01	-2.7217e-03	4.4552e-01	8.9951e+01	4.4085e-02	1.4539e-02	1.0000e+00	1.1646e+00	
8.7000e+01	3.4848e-08	1.0771e+00	-2.8322e-01	-2.7905e-03	4.3980e-01	9.1279e+01	4.6183e-02	1.4623e-02	1.0000e+00	1.1789e+00	
8.8000e+01	3.6691e-08	1.1517e+00	-3.1217e-01	-2.8624e-03	4.3329e-01	9.2633e+01	4.8505e-02	1.4734e-02	1.0000e+00	1.1946e+00	
8.9000e+01	3.8719e-08	1.2353e+00	-3.4421e-01	-2.9380e-03	4.2584e-01	9.4018e+01	5.1092e-02	1.4876e-02	1.0000e+00	1.2122e+00	
9.0000e+01	4.0955e-08	1.3297e+00	-3.7958e-01	-3.0179e-03	4.1725e-01	9.5438e+01	5.3992e-02	1.5054e-02	1.0000e+00	1.2316e+00	
9.1000e+01	4.3410e-08	1.4369e+00	-4.1841e-01	-3.1022e-03	4.0728e-01	9.6897e+01	5.7266e-02	1.5274e-02	1.0000e+00	1.2532e+00	
9.2000e+01	4.6085e-08	1.5592e+00	-4.6069e-01	-3.1908e-03	3.9561e-01	9.8400e+01	6.0992e-02	1.5542e-02	1.0000e+00	1.2771e+00	
9.3000e+01	4.8983e-08	1.6998e+00	-5.0609e-01	-3.2835e-03	3.8182e-01	9.9953e+01	6.5265e-02	1.5868e-02	1.0000e+00	1.3036e+00	
9.4000e+01	5.2169e-08	1.8622e+00	-5.5373e-01	-3.3811e-03	3.6534e-01	1.0157e+02	7.0211e-02	1.6264e-02	1.0000e+00	1.3326e+00	
9.5000e+01	5.5613e-08	2.0510e+00	-6.0180e-01	-3.4832e-03	3.4538e-01	1.0324e+02	7.5989e-02	1.6748e-02	1.0000e+00	1.3643e+00	
9.6000e+01	5.9174e-08	2.2716e+00	-6.4683e-01	-3.5859e-03	3.2081e-01	1.0500e+02	8.2802e-02	1.7342e-02	1.0000e+00	1.3981e+00	
9.7000e+01	6.2994e-08	2.5307e+00	-6.8254e-01	-3.6905e-03	2.8997e-01	1.0686e+02	9.0905e-02	1.8081e-02	1.0000e+00	1.4331e+00	
9.8000e+01	6.7496e-08	2.8350e+00	-6.9788e-01	-3.8080e-03	2.5036e-01	1.0882e+02	1.0062e-01	1.9018e-02	1.0000e+00	1.4672e+00	
9.9000e+01	7.2209e-08	3.1901e+00	-6.7375e-01	-3.9341e-03	1.9798e-01	1.1093e+02	1.1231e-01	2.0239e-02	1.0000e+00	1.4967e+00	
1.0000e+02	7.6974e-08	3.5997e+00	-5.7818e-01	-4.0933e-03	1.2620e-01	1.1323e+02	1.2636e-01	2.6032e-02	3.1949e+01	4.9033e+01	
1.0100e+02	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	1.1625e+02	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	

